Specification sketching for Linear Temporal Logic

Virtually all verification and synthesis techniques assume that the formal specifications are readily available, functionally correct, and fully match the engineer's understanding of the given system. However, this assumption is often unrealistic in practice: formalizing system requirements is notoriously difficult, error-prone, and requires substantial training. To alleviate this severe hurdle, we propose a fundamentally novel approach to writing formal specifications, named specification sketching for Linear Temporal Logic (LTL). The key idea is that an engineer can provide a partial LTL formula, called an LTL sketch, where parts that are hard to formalize can be left out. Given a set of examples describing system behaviors that the specification should or should not allow, the task of a so-called sketching algorithm is then to complete a given sketch such that the resulting LTL formula is consistent with the examples. We show that deciding whether a sketch can be completed falls into the complexity class NP and present two SAT-based sketching algorithms. We also demonstrate that sketching is a practical approach to writing formal specifications using a prototype implementation.

==> csv/sizes.csv <==
Algo1SAT1,Algo1DT1,Freq1,Freq-log1,Algo1SAT2,Algo22,Freq2,Freq-log2,Algo1DT3,Algo23,Freq3,Freq-log3,Freq-log4
3,3,2,0.301029995663981,12,9,1,0.301029995663981,3,2,59,1.77815125038364,1.83884909073726
4,4,3,0.477121254719662,6,2,2,0.477121254719662,4,3,60,1.78532983501077,1.84509804001426
5,5,4,0.602059991327962,9,2,1,0.301029995663981,5,2,2,0.477121254719662,1.07918124604762
6,11,100,2,7,6,29,1.47712125471966,6,5,24,1.39794000867204,1.53147891704226
6,8,4,0.602059991327962,9,6,4,0.698970004336019,6,4,2,0.477121254719662,1.07918124604762
6,9,3,0.477121254719662,7,5,2,0.477121254719662,7,6,15,1.20411998265592,1.39794000867204
6,6,66,1.81954393554187,8,7,5,0.778151250383644,7,5,2,0.477121254719662,1.07918124604762
7,12,3,0.477121254719662,7,7,6,0.845098040014257,7,3,1,0.301029995663981,1.04139268515823
7,11,2,0.301029995663981,7,8,4,0.698970004336019,8,6,3,0.602059991327962,1.11394335230684
7,14,5,0.698970004336019,6,5,32,1.51851393987789,8,5,4,0.698970004336019,1.14612803567824
7,10,6,0.778151250383644,6,4,4,0.698970004336019,9,5,4,0.698970004336019,1.14612803567824
7,9,3,0.477121254719662,3,2,59,1.77815125038364,9,2,4,0.698970004336019,1.14612803567824
7,7,3,0.477121254719662,5,2,2,0.477121254719662,9,4,2,0.477121254719662,1.07918124604762
8,8,2,0.301029995663981,9,8,2,0.477121254719662,9,6,5,0.778151250383644,1.17609125905568
8,12,22,1.34242268082221,8,8,2,0.477121254719662,10,6,2,0.477121254719662,1.07918124604762
9,15,34,1.53147891704226,9,7,2,0.477121254719662,10,3,1,0.301029995663981,1.04139268515823
9,9,3,0.477121254719662,8,6,4,0.698970004336019,11,2,1,0.301029995663981,1.04139268515823
9,14,2,0.301029995663981,4,3,60,1.78532983501077,11,6,1,0.301029995663981,1.04139268515823
9,17,4,0.602059991327962,10,7,1,0.301029995663981,11,5,2,0.477121254719662,1.07918124604762
9,13,5,0.698970004336019,7,3,3,0.602059991327962,12,2,2,0.477121254719662,1.07918124604762
10,17,66,1.81954393554187,,,,,12,6,2,0.477121254719662,1.07918124604762
,,,,,,,,13,3,1,0.301029995663981,1.04139268515823
,,,,,,,,13,6,4,0.698970004336019,1.14612803567824
,,,,,,,,14,6,2,0.477121254719662,1.07918124604762
,,,,,,,,14,3,1,0.301029995663981,1.04139268515823
,,,,,,,,15,2,1,0.301029995663981,1.04139268515823
,,,,,,,,15,5,1,0.301029995663981,1.04139268515823
,,,,,,,,15,7,1,0.301029995663981,1.04139268515823
,,,,,,,,16,5,1,0.301029995663981,1.04139268515823
,,,,,,,,17,9,2,0.477121254719662,1.07918124604762
,,,,,,,,17,3,2,0.477121254719662,1.07918124604762
,,,,,,,,17,7,2,0.477121254719662,1.07918124604762
,,,,,,,,17,5,1,0.301029995663981,1.04139268515823
,,,,,,,,17,6,1,0.301029995663981,1.04139268515823
,,,,,,,,18,10,1,0.301029995663981,1.04139268515823
,,,,,,,,18,7,1,0.301029995663981,1.04139268515823
,,,,,,,,18,5,1,0.301029995663981,1.04139268515823
,,,,,,,,19,7,1,0.301029995663981,1.04139268515823
,,,,,,,,19,2,1,0.301029995663981,1.04139268515823
,,,,,,,,19,6,1,0.301029995663981,1.04139268515823
,,,,,,,,19,8,2,0.477121254719662,1.07918124604762
,,,,,,,,19,5,3,0.602059991327962,1.11394335230684


==> csv/time-accumulated.csv <==
Algo1SAT-type0,Algo1SAT-type12,Algo1DT-type0,Algo1DT-type12,Algo2-type0,Algo2-type12
0.35,0,0.2,0,0.13,0
0.72,0.06,0.41,0.06,0.27,0.16
1.66,0.12,0.62,0.12,0.43,0.32
2.62,0.18,0.85,0.18,0.59,0.49
3.68,0.25,1.08,0.25,0.75,0.66
4.86,0.32,1.37,0.32,0.91,0.84
6.06,0.41,1.71,0.41,1.07,1.04
7.4,0.5,2.14,0.5,1.23,1.24
8.75,0.59,2.65,0.59,1.39,1.45
10.29,0.68,3.26,0.68,1.56,1.66
11.92,0.77,3.89,0.77,1.73,1.88
13.55,0.86,4.56,0.86,1.9,2.1
15.54,0.95,5.28,0.95,2.07,2.32
17.64,1.04,6.2,1.04,2.24,2.55
19.85,1.13,7.2,1.13,2.43,2.78
22.16,1.22,8.27,1.22,2.63,3.01
24.89,1.31,9.38,1.31,2.83,3.24
27.66,1.4,10.64,1.4,3.03,3.47
30.44,1.49,11.93,1.5,3.24,3.7
33.32,1.58,13.32,1.6,3.45,3.94
36.83,1.67,14.76,1.7,3.66,4.18
40.59,1.76,16.24,1.8,3.87,4.42
44.5,1.86,17.83,1.9,4.08,4.66
48.41,1.96,19.42,2,4.29,4.9
52.44,2.06,21.04,2.1,4.52,5.16
56.8,2.16,22.69,2.2,4.76,5.42
62.88,2.26,24.35,2.3,5.02,5.68
69.07,2.36,26.13,2.41,5.29,5.94
75.95,2.46,27.94,2.52,5.56,6.21
82.95,2.56,29.84,2.63,5.84,6.49
90,2.66,31.9,2.74,6.12,6.78
97.51,2.77,33.97,2.85,6.41,7.08
105.51,2.88,36.14,2.97,6.73,7.38
113.6,2.99,39.46,3.1,7.05,7.71
121.74,3.11,42.84,3.24,7.37,8.04
129.98,3.23,46.47,3.39,7.7,8.39
138.81,3.37,50.45,3.54,8.07,8.74
148.16,3.51,54.6,3.69,8.44,9.1
157.62,3.66,59.21,3.84,8.83,9.46
167.8,3.81,63.98,3.99,9.23,9.83
178.18,3.96,69.01,4.14,9.67,10.2
188.78,4.11,74.14,4.29,10.12,10.58
199.68,4.26,79.36,4.44,10.58,10.96
211.17,4.41,84.64,4.59,11.07,11.35
223.43,4.56,90.3,4.75,11.56,11.74
236.41,4.71,95.98,4.91,12.11,12.13
249.56,4.86,101.7,5.07,12.66,12.52
270.42,5.01,107.43,5.23,13.22,12.91
291.69,5.16,113.23,5.39,13.79,13.3
312.98,5.31,119.11,5.55,14.36,13.69
334.31,5.47,125.09,5.71,14.96,14.08
356.36,5.63,131.14,5.87,15.57,14.48
379.04,5.79,137.19,6.03,16.2,14.89
403.03,5.95,143.3,6.19,16.83,15.3
427.42,6.11,149.43,6.35,17.52,15.71
451.85,6.27,155.58,6.51,18.21,16.12
476.95,6.43,161.84,6.67,18.93,16.53
502.47,6.59,168.28,6.83,19.65,16.95
528.28,6.75,174.73,6.99,20.42,17.38
554.46,6.91,181.79,7.15,21.19,17.81
580.75,7.07,189.1,7.32,22.04,18.25
607.34,7.24,196.45,7.49,22.98,18.7
633.98,7.41,203.84,7.66,23.94,19.15
661.86,7.58,211.25,7.83,24.94,19.6
690.29,7.76,219.06,8.01,25.94,20.06
719.28,7.94,227.2,8.19,26.95,20.53
748.62,8.12,235.64,8.37,27.96,21
778.12,8.3,244.34,8.55,28.99,21.48
807.77,8.49,255.5,8.74,30.07,21.97
842.84,8.68,266.89,8.93,31.15,22.46
877.97,8.88,278.56,9.12,32.24,22.96
916.11,9.08,290.27,9.32,33.38,23.48
955.1,9.29,303.51,9.52,34.53,24
995.49,9.52,317.78,9.73,35.69,24.56
1036.51,9.75,332.2,9.96,36.85,25.13
1080.35,9.99,346.71,10.19,38.03,25.71
1125.5,10.23,361.73,10.43,39.22,26.33
1171.47,10.49,376.95,10.7,40.45,27.01
1218.64,10.75,392.81,10.97,41.68,27.69
1265.9,11.02,410.26,11.25,42.95,28.39
1313.17,11.29,428.11,11.54,44.33,29.1
1361.46,11.57,446.2,11.83,45.73,29.81
1410.23,11.85,464.41,12.12,47.22,30.54
1459.38,12.13,482.66,12.41,48.74,31.27
1509.8,12.42,500.94,12.71,50.27,32.01
1560.3,12.71,519.42,13.01,51.83,32.75
1611.1,13,537.95,13.31,53.65,33.5
1662.7,13.29,557.62,13.61,55.49,34.25
1715.2,13.58,577.3,13.91,57.37,35.01
1767.74,13.88,597.38,14.21,59.26,35.77
1823.06,14.19,617.5,14.51,61.15,36.53
1882.67,14.5,637.97,14.81,63.06,37.3
1954.7,14.81,659.82,15.12,64.97,38.09
2027.7,15.13,683.37,15.43,66.89,38.9
2102.06,15.45,710.9,15.74,68.85,39.72
2177.17,15.78,738.79,16.07,70.85,40.54
2252.51,16.12,769.53,16.41,72.91,41.37
2328.59,16.46,800.39,16.75,74.97,42.2
2405.63,16.8,832.9,17.09,77.1,43.04
2482.7,17.14,866.17,17.44,79.24,43.9
2560.11,17.49,901.68,17.79,81.54,44.77
2638.42,17.84,937.64,18.14,84.14,45.67
2717.17,18.19,975.02,18.5,86.78,46.58
2797.48,18.55,1013.68,18.86,89.48,47.5
2878.92,18.91,1052.72,19.22,92.19,48.47
2962.03,19.28,1092.37,19.59,94.91,49.47
3045.42,19.65,1132.57,19.98,97.7,50.47
3129.08,20.04,1172.96,20.38,100.56,51.47
3213.68,20.43,1213.4,20.78,103.43,52.48
3302.18,20.82,1254.15,21.18,106.37,53.49
3393.42,21.22,1294.99,21.58,109.35,54.53
3485.39,21.62,1335.98,21.98,112.36,55.6
3578.16,22.03,1377.48,22.39,115.39,56.68
3671.17,22.45,1419.02,22.81,118.43,57.77
3785.63,22.88,1460.93,23.24,121.55,58.87
3902.34,23.31,1503.31,23.68,124.73,59.97
4020.81,23.74,1546.37,24.12,127.93,61.09
4142.36,24.18,1589.89,24.57,131.29,62.22
4265.96,24.63,1634.77,25.02,134.67,63.38
4390.15,25.08,1679.77,25.47,138.14,64.55
4515.43,25.53,1733.53,25.92,141.64,65.74
4646.6,26,1787.91,26.4,145.16,66.93
4779.85,26.47,1855.83,26.88,148.73,68.16
4915.35,26.95,1924.41,27.36,152.44,69.43
5055.23,27.45,1993.87,27.84,156.18,70.71
5195.88,27.95,2066.35,28.36,159.97,72.01
5344.99,28.46,2138.93,28.88,163.97,73.33
5494.65,29.03,2212.46,29.46,168.1,74.69
5645.68,29.67,2286.06,30.12,172.28,76.29
5798.61,30.31,2359.92,30.78,176.57,77.91
5959.22,30.97,2434.36,31.46,181.38,79.56
6128.09,31.63,2509.01,32.14,186.2,81.21
6303.21,32.3,2587.13,32.82,191.56,82.88
6480.62,32.97,2666.27,33.5,196.97,84.56
6659.32,33.64,2746.42,34.18,202.38,86.24
6840.36,34.32,2827.07,34.86,207.84,87.93
7023.72,35,2909.55,35.55,213.36,89.63
7213.07,35.68,2993.62,36.24,218.91,91.34
7413.79,36.36,3079.15,36.93,224.47,93.05
7616.43,37.05,3167.05,37.62,230.08,94.78
7835.65,37.74,3265.27,38.31,235.98,96.52
8055.21,38.43,3377.1,39,241.92,98.27
8274.89,39.12,3492.01,39.7,248,100.03
8498.91,39.81,3607.71,40.4,254.12,101.79
8724.43,40.5,3724.21,41.1,260.3,103.56
8950.02,41.2,3841.23,41.8,266.61,105.33
9175.89,41.9,3959.55,42.5,272.94,107.11
9407.42,42.6,4078.95,43.21,279.32,108.89
9661.23,43.3,4199.09,43.92,285.73,110.68
9918.53,44.01,4320.3,44.64,292.2,112.48
10176.13,44.72,4441.96,45.36,299,114.28
10437.21,45.44,4566.39,46.08,306,116.09
10704.28,46.16,4692.6,46.8,313.1,117.91
10973.44,46.88,4820.31,47.53,320.88,119.76
11243.45,47.61,4952.87,48.27,328.7,121.62
11516.63,48.34,5089.33,49.01,336.65,123.5
11796.33,49.08,5227.33,49.75,344.66,125.39
12077.01,49.82,5366.1,50.5,352.81,127.29
12366.06,50.56,5505.17,51.25,361.51,129.19
12656.16,51.31,5644.36,52.01,370.25,131.1
12946.71,52.06,5784.87,52.77,378.99,133.02
13248.78,52.81,5928.2,53.53,387.74,134.94
13551.02,53.57,6072.41,54.29,396.5,136.87
13855.41,54.33,6216.67,55.05,405.28,138.8
14162.78,55.09,6362.02,55.81,414.08,140.74
14470.22,55.86,6511.38,56.58,422.91,142.72
14781.28,56.63,6662.9,57.35,431.78,144.7
15118.8,57.41,6818.53,58.13,440.68,146.71
15456.39,58.2,6977.65,58.92,449.59,148.73
15797.07,58.99,7139.36,59.71,458.51,150.77
16142.73,59.78,7312.07,60.5,467.49,152.83
16488.67,60.57,7492.8,61.3,476.56,154.9
16844.42,61.36,7678.27,62.1,485.67,156.99
17201.06,62.16,7867.34,62.9,494.83,159.09
17557.88,62.96,8060.62,63.71,504.01,161.19
17926.85,63.76,8254.82,64.52,513.2,163.3
18298.71,64.57,8449.37,65.33,522.44,165.41
18673.81,65.38,8648.37,66.14,531.68,167.52
19049.09,66.21,8849.79,66.97,541,169.67
19437.5,67.07,9052.09,67.83,550.35,171.89
19839.74542,67.93,9256.05,68.7,559.7,174.13
20259.23542,68.82,9460.12,69.59,569.13,176.38
20681.74542,69.71,9669.42,70.48,578.58,178.65
21105.55542,70.6,9881.76,71.38,588.09,180.94
21530.08542,71.49,10100.81,72.28,597.79,183.24
21972.56542,72.38,10323.85,73.2,607.52,185.59
22418.72542,73.27,10551.7,74.13,617.33,188.01
22868.75542,74.18,10780.54,75.07,627.16,190.44
23318.78542,75.12,11009.63,76.03,636.99,192.91
23790.58542,76.09,11240.48,77,646.83,195.39
24270.01542,77.08,11481.77,77.99,656.74,197.96
24753.21542,78.1,11723.84,79.01,666.68,200.54
25247.43542,79.13,11970.72,80.03,676.88,203.12
25744.48542,80.16,12221.31,81.05,687.37,205.71
26252.27542,81.19,12487.99,82.07,698.25,208.31
26760.12542,82.23,12760.05,83.12,709.17,210.91
27270.16542,83.27,13035.88,84.17,720.38,213.53
27809.22542,84.31,13318.51,85.22,731.65,216.2
28356.78542,85.36,13603.36,86.28,744.48,218.97
28910.22542,86.47,13890.98,87.34,757.67,221.75
29465.63542,87.58,14178.96,88.44,771.66,224.56
30025.12542,88.69,14470.07,89.56,785.76,227.45
30594.91542,89.81,14761.59,90.7,800.85,230.41
31189.18542,90.93,15056.03,91.86,815.96,233.38
31784.98542,92.09,15352.89,93.03,833.26,236.4
32411.28542,93.26,15651.65,94.21,850.91,239.42
33039.21542,94.43,15950.82,95.41,868.99,242.46
33683.55542,95.63,16257.08,96.63,887.07,245.51
34331.82542,96.88,16567.03,97.9,905.23,248.62
34982.10542,98.15,16877.07,99.18,923.44,251.77
35633.36542,99.43,17189.94,100.47,941.85,254.93
36287.58542,100.71,17508.13,101.78,960.31,258.12
36965.75542,101.99,17827.64,103.09,978.83,261.31
37683.94542,103.28,18147.78,104.4,997.57,264.51
38403.37542,104.57,18473.56,105.71,1016.47,267.72
39186.96542,105.86,18799.56,107.03,1035.68,270.93
39991.87542,107.15,19125.82,108.35,1054.89,274.14
40850.72542,108.44,19456.51,109.67,1074.13,277.36
41710.82542,109.73,19788.72,110.99,1093.41,280.58
42667.82542,111.03,20124.74,112.32,1112.76,283.81
43635.38542,112.33,20461.53,113.66,1132.49,287.04
44606.12542,113.63,20806.25,115,1152.28,290.28
45618.84245,114.93,21160.34,116.34,1172.11,293.55
46658.22245,116.23,21515.22,117.68,1191.98,296.83
47703.67245,117.54,21883.09,119.02,1212.04,300.12
48764.04245,118.85,22261.93,120.37,1232.2,303.46
49877.34245,120.16,22656.95,121.72,1252.55,306.8
51003.49245,121.48,23063.59,123.07,1272.99,310.17
,122.81,23472.88,124.42,1293.51,313.55
,124.14,23884.12,125.77,1314.15,316.94
,125.47,24297.65,127.12,1334.9,320.34
,126.82,24717.81,128.47,1355.83,323.75
,128.17,25149.8,129.83,1376.87,327.17
,129.52,25583.35,131.19,1397.95,330.59
,130.87,26017.24,132.55,1419.09,334.02
,132.22,26452.17,133.91,1440.26,337.47
,133.57,26895.49652,135.28,1461.46,340.92
,134.92,27339.46652,136.65,1482.69,344.38
,136.27,27787.92652,138.02,1503.96,347.85
,137.63,28236.57652,139.4,1525.49,351.32
,138.99,28688.00652,140.78,1547.04,354.79
,140.36,29139.87652,142.16,1568.68,358.27
,141.74,29599.59652,143.55,1590.47,361.75
,143.12,30066.83652,144.94,1612.33,365.24
,144.5,30536.62652,146.33,1634.34,368.74
,145.89,31006.46652,147.72,1656.52,372.24
,147.28,31478.71652,149.12,1678.91,375.76
,148.67,31951.41652,150.52,1701.46,379.28
,150.06,32427.13652,151.92,1724.08,382.81
,151.45,32905.60652,153.33,1746.92,386.34
,152.85,33395.04652,154.74,1770.11,389.87
,154.26,33884.60652,156.16,1793.59,393.42
,155.67,34383.11652,157.58,1817.21,396.98
,157.08,34883.49652,159,1840.84,400.55
,158.49,35400.71652,160.43,1864.75,404.14
,159.9,35927.06652,161.86,1889.21,407.73
,161.31,36457.82652,163.3,1914.21,411.37
,162.73,36992.38652,164.75,1939.61,415.02
,164.15,37540.61652,166.21,1965.22,418.69
,165.58,38089.84652,167.67,1991.06,422.38
,167.02,38644.47652,169.14,2017.02,426.1
,168.48,39201.03652,170.62,2043.26,429.82
,169.95,39758.76652,172.1,2070.34,433.57
,171.42,40323.52652,173.59,2097.75,437.34
,172.9,40891.03652,175.09,2125.8,441.12
,174.39,41462.18652,176.59,2153.89,444.9
,175.88,42038.93652,178.1,2182.39,448.7
,177.37,42619.51652,179.61,2212.03,452.5
,178.86,43200.82652,181.13,2241.96,456.32
,180.36,43783.34652,182.67,2272.25,460.17
,181.86,44381.47652,184.21,2306.82,464.03
,183.37,44988.99652,185.76,2341.61,467.89
,184.88,45615.58652,187.31,2380.4,471.78
,186.41,46264.94652,188.86,2419.29,475.72
,187.95,46919.74652,190.41,2458.22,479.66
,189.5,47583.80652,191.96,2497.44,483.61
,191.05,48282.55652,193.51,2536.95,487.56
,192.6,48982.47652,195.07,2576.47,491.52
,194.15,49716.11652,196.63,2615.99,495.53
,195.71,50485.70652,198.19,2655.58,499.54
,197.27,51255.97652,199.76,2695.33,503.58
,198.84,52028.25652,201.33,2735.29,507.67
,200.41,52802.82652,202.91,2775.77,511.79
,202,53603.82652,204.51,2816.32,515.93
,203.61,54420.53652,206.13,2856.97,520.1
,205.23,55248.92652,207.77,2897.77,524.28
,206.85,56081.88652,209.42,2938.57,528.48
,208.52,56962.88652,211.11,2979.38,532.68
,210.2,57868.24652,212.81,3020.23,536.88
,211.88,58792.93652,214.51,3061.11,541.09
,213.57,59747.77372,216.22,3102.1,545.32
,215.26,60724.54372,217.93,3143.45,549.58
,216.95,61704.36372,219.64,3184.82,553.85
,218.65,62712.50372,221.36,3226.28,558.15
,220.37,63734.03372,223.08,3267.77,562.46
,222.09,64786.02372,224.81,3309.6,566.79
,223.81,65856.20372,226.54,3351.45,571.15
,225.53,66928.51372,228.27,3393.35,575.51
,227.26,68010.16372,230.01,3435.31,579.9
,228.99,69115.79372,231.76,3477.46,584.29
,230.73,70240.53372,233.52,3519.7,588.71
,232.47,71370.69372,235.29,3562.01,593.23
,234.23,72504.82372,237.07,3604.34,597.84
,236,73696.73372,238.87,3646.96,602.48
,237.8,,240.67,3690.04,607.13
,239.61,,242.47,3733.14,611.83
,241.43,,244.28,3776.61,616.54
,243.27,,246.15,3820.11,621.29
,245.11,,248.02,3863.72,626.05
,246.97,,249.89,3907.48,630.81
,248.83,,251.81,3951.49,635.63
,250.7,,253.75,3995.64,640.45
,252.59,,255.69,4039.86,645.28
,254.51,,257.64,4084.5,650.13
,256.43,,259.61,4129.16,655
,258.35,,261.58,4173.86,659.88
,260.28,,263.56,4218.93,664.78
,262.22,,265.54,4264.19,669.69
,264.17,,267.52,4309.58,674.61
,266.12,,269.5,4354.98,679.54
,268.08,,271.49,4400.72,684.49
,270.04,,273.48,4446.87,689.46
,272,,275.48,4493.09,694.46
,273.97,,277.48,4539.38,699.47
,275.94,,279.48,4586.05,704.48
,277.93,,281.5,4632.75,709.5
,279.92,,283.53,4680.32,714.53
,281.92,,285.56,4727.99,719.59
,283.93,,287.6,4776.61,724.66
,285.95,,289.65,4826.38,729.75
,287.98,,291.7,4876.36,734.84
,290.01,,293.77,4926.34,739.94
,292.05,,295.84,4976.51,745.05
,294.09,,297.92,5026.86,750.17
,296.13,,300,5077.56,755.3
,298.17,,302.08,5128.97,760.43
,300.21,,304.16,5180.92,765.57
,302.26,,306.25,5233.06,770.73
,304.31,,308.35,5285.21,775.91
,306.36,,310.45,5337.47,781.11
,308.43,,312.55,5390.06,786.31
,310.51,,314.66,5442.72,791.54
,312.59,,316.77,5495.53,796.78
,314.67,,318.88,5548.69,802.03
,316.75,,320.99,5602.2,807.28
,318.83,,323.12,5665.3,812.53
,320.91,,325.25,5729.18,817.81
,323,,327.39,5793.33,823.1
,325.09,,329.53,5857.52,828.39
,327.19,,331.67,5922.62,833.71
,329.29,,333.82,5987.8,839.05
,331.4,,335.97,6053.51,844.4
,333.52,,338.13,6119.67,849.75
,335.64,,340.3,6186.34,855.11
,337.77,,342.47,6253.36,860.49
,339.91,,344.64,6321.25,865.87
,342.05,,346.83,6389.16,871.28
,344.22,,349.02,6457.39,876.7
,346.4,,351.21,6525.81,882.18
,348.59,,353.42,6594.32,887.67
,350.78,,355.63,6663.09,893.17
,352.99,,357.85,6732.02,898.69
,355.21,,360.08,6801.03,904.21
,357.43,,362.32,6870.2,909.78
,359.66,,364.59,6939.79,915.39
,361.9,,366.87,7009.6,921
,364.17,,369.19,7079.73,926.78
,366.5,,371.51,7149.89,932.58
,368.84,,373.84,7220.22,938.4
,371.18,,376.18,7290.88,944.3
,373.53,,378.52,7361.62,950.2
,375.88,,380.87,7433.78,956.12
,378.24,,383.23,7506.09,962.1
,380.6,,385.6,7578.6,968.12
,382.97,,387.98,7651.47,974.17
,385.34,,390.38,7724.53,980.26
,387.71,,392.78,7798.13,986.36
,390.08,,395.18,7871.91,992.46
,392.45,,397.59,7946.09,998.56
,394.83,,400,8020.33,1004.68
,397.22,,402.43,8095.21,1010.83
,399.62,,404.87,8170.11,1017.03
,402.05,,407.33,8245.12,1023.3
,404.51,,409.8,8320.33,1029.57
,406.97,,412.27,8395.55,1035.85
,409.45,,414.75,8470.84,1042.14
,411.94,,417.24,8546.18,1048.44
,414.44,,419.78,8621.77,1054.76
,416.96,,422.34,8697.53,1061.08
,419.49,,424.91,8773.61,1067.41
,422.03,,427.49,8850.11,1073.74
,424.59,,430.07,8927.34,1080.08
,427.15,,432.66,9004.8,1086.46
,429.71,,435.25,9082.4,1092.88
,432.27,,437.84,9161.2,1099.31
,434.83,,440.44,9241.06,1105.75
,437.4,,443.05,9321.03,1112.19
,439.97,,445.66,9402.38,1118.65
,442.54,,448.29,9486.27,1125.12
,445.12,,450.92,9570.68,1131.59
,447.7,,453.55,9655.12,1138.09
,450.28,,456.18,9739.95,1144.59
,452.86,,458.82,9825.95,1151.11
,455.44,,461.46,9912.81,1157.64
,458.03,,464.1,10000.2,1164.18
,460.62,,466.74,10088.95,1170.73
,463.21,,469.38,10179.07,1177.29
,465.8,,472.02,10269.9,1183.85
,468.4,,474.66,10361.06,1190.43
,471,,477.31,10453.32,1197.03
,473.61,,479.96,10545.63,1203.63
,476.23,,482.61,10637.98,1210.23
,478.85,,485.28,10735.34,1216.83
,481.47,,487.95,10833.85,1223.45
,484.09,,490.63,10934.71,1230.08
,486.72,,493.31,11037.99,1236.72
,489.35,,495.99,11141.8,1243.39
,491.99,,498.68,11245.72,1250.07
,494.63,,501.37,11349.84,1256.76
,497.27,,504.06,11454.62,1263.45
,499.91,,506.75,11560.66,1270.15
,502.56,,509.44,11667.36,1276.87
,505.22,,512.14,11774.39,1283.59
,507.88,,514.85,11881.49,1290.32
,510.54,,517.56,11990.06,1297.07
,513.21,,520.27,12099.1,1303.83
,515.88,,522.98,12212.02,1310.6
,518.57,,525.7,12325.15,1317.4
,521.26,,528.42,12438.55,1324.22
,523.95,,531.15,12551.95,1331.05
,526.64,,533.88,12666.47,1337.89
,529.33,,536.61,12782.52,1344.73
,532.02,,539.34,12899.02,1351.6
,534.73,,542.07,13015.6,1358.51
,537.44,,544.81,13132.55,1365.43
,540.15,,547.55,13250.08,1372.36
,542.86,,550.29,13367.74,1379.31
,545.58,,553.03,13486.9,1386.27
,548.31,,555.78,13607.96,1393.24
,551.04,,558.53,13729.13,1400.21
,553.77,,561.29,13851.63,1407.18
,556.51,,564.08,13974.3,1414.16
,559.25,,566.87,14099.38,1421.21
,562,,569.68,14225.24,1428.27
,564.75,,572.49,14351.16,1435.33
,567.5,,575.32,14477.97,1442.39
,570.26,,578.15,14606.28,1449.48
,573.03,,580.99,14734.68,1456.62
,575.8,,583.83,14863.61,1463.76
,578.58,,586.68,14992.62,1470.91
,581.37,,589.53,15121.7,1478.06
,584.16,,592.38,15251.31,1485.22
,586.95,,595.23,15381.37,1492.39
,589.75,,598.09,15511.82,1499.56
,592.56,,600.95,15642.53,1506.77
,595.37,,603.82,15773.59,1514
,598.18,,606.7,15905.94,1521.24
,601.02,,609.58,16038.69,1528.54
,603.88,,612.51,16171.6,1535.87
,606.77,,615.45,16305.02,1543.33
,609.66,,618.4,16438.7,1550.86
,612.59,,621.37,16573.15,1558.41
,615.54,,624.35,16707.9,1565.97
,618.5,,627.33,16842.85,1573.53
,621.46,,630.31,16979.46,1581.1
,624.43,,633.31,17116.3,1588.68
,627.4,,636.31,17254.04,1596.27
,630.39,,639.31,17391.96,1603.87
,633.38,,642.33,17529.96,1611.51
,636.37,,645.35,17668.85,1619.18
,639.36,,648.38,17807.95,1626.91
,642.37,,651.41,17948.35,1634.67
,645.38,,654.45,18088.89,1642.44
,648.39,,657.5,18230.51,1650.21
,651.41,,660.55,18373.49,1658.01
,654.43,,663.62,18517.38,1665.85
,657.46,,666.69,18661.51,1673.7
,660.49,,669.77,18805.66,1681.55
,663.53,,672.85,18949.83,1689.4
,666.57,,675.94,19094.54,1697.29
,669.63,,679.03,19239.42,1705.21
,672.69,,682.14,19385.22,1713.14
,675.77,,685.26,19532.98,1721.08
,678.86,,688.38,19685.37,1729.03
,681.95,,691.51,19839.02,1737.01
,685.05,,694.65,19996.11,1745.05
,688.16,,697.79,20154.38,1753.13
,691.28,,700.93,20312.82,1761.21
,694.41,,704.08,20475.12,1769.36
,697.54,,707.25,20639,1777.52
,700.68,,710.42,20803.25,1785.72
,703.83,,713.59,20968.89,1793.92
,707.01,,716.76,21135.15,1802.12
,710.21,,719.97,21301.7,1810.34
,713.41,,723.18,21468.26,1818.57
,716.61,,726.42,21635.87,1826.82
,719.81,,729.68,21803.94,1835.09
,723.01,,732.95,21973.1,1843.36
,726.22,,736.22,22143.65,1851.64
,729.43,,739.5,22314.75,1859.93
,732.64,,742.79,22486.36,1868.24
,735.86,,746.1,22658.12,1876.62
,739.09,,749.41,22829.93,1885.01
,742.32,,752.72,23002.3,1893.44
,745.59,,756.03,23175.04,1901.88
,748.86,,759.34,23349.08,1910.35
,752.17,,762.67,23523.15,1918.84
,755.48,,766.02,23698.91,1927.34
,758.79,,769.39,23874.67,1935.87
,762.13,,772.76,24051.56,1944.41
,765.49,,776.13,24229.13,1952.98
,768.85,,779.5,24409.11,1961.56
,772.22,,782.88,24589.36,1970.15
,775.59,,786.26,24770.34,1978.74
,778.96,,789.64,24951.76,1987.33
,782.34,,793.02,25135.59,1995.92
,785.73,,796.4,25322.41,2004.52
,789.12,,799.8,25510.86,2013.13
,792.51,,803.21,25702.3,2021.74
,795.92,,806.62,25897.19,2030.37
,799.33,,810.04,26092.81,2039.03
,802.75,,813.47,26289.37,2047.69
,806.17,,816.9,26490.76,2056.37
,809.59,,820.34,26692.49,2065.05
,813.02,,823.78,26895.86,2073.74
,816.46,,827.23,27099.68,2082.45
,819.9,,830.69,27304.32,2091.19
,823.34,,834.15,27509.84,2099.97
,826.8,,837.61,27715.67,2108.76
,830.27,,841.07,27921.94,2117.55
,833.74,,844.53,28129.39,2126.36
,837.21,,848,28338.21,2135.19
,840.69,,851.48,28547.18,2144.06
,844.17,,854.96,28756.78,2152.95
,847.65,,858.44,28967.24,2161.84
,851.13,,861.93,29178.27,2170.74
,854.62,,865.42,29389.6,2179.64
,858.11,,868.92,29601.78,2188.56
,861.6,,872.43,29814.38,2197.5
,865.12,,875.94,30027.7,2206.45
,868.64,,879.45,30242.55,2215.4
,872.16,,882.97,30458.18,2224.38
,875.69,,886.49,30674.44,2233.37
,879.22,,890.01,30890.99,2242.4
,882.75,,893.54,31110.5,2251.46
,886.29,,897.08,31330.97,2260.55
,889.83,,900.63,31551.55,2269.64
,893.38,,904.18,31773.14,2278.77
,896.94,,907.74,31997.63,2287.9
,900.53,,911.31,32222.4,2297.09
,904.14,,914.88,32447.98,2306.34
,907.8,,918.52,32674.66,2315.59
,911.46,,922.19,32902.67,2324.85
,915.15,,925.87,33132.16,2334.18
,918.84,,929.58,33363.05,2343.55
,922.55,,933.32,33595.84,2352.97
,926.27,,937.07,33832.46,2362.4
,929.99,,940.83,34071.21,2371.84
,933.71,,944.6,34310.57,2381.28
,937.43,,948.38,34554.33,2390.74
,941.22,,952.16,34798.21,2400.21
,945.01,,955.95,35042.36,2409.75
,948.82,,959.76,35286.72,2419.31
,952.63,,963.57,35531.46,2428.89
,956.45,,967.42,35776.38,2438.51
,960.28,,971.28,36023.14,2448.14
,964.11,,975.14,36272.07,2457.87
,967.95,,979.01,36521.3,2467.61
,971.79,,982.89,36772.92,2477.36
,975.65,,986.77,37026.46,2487.12
,979.51,,990.66,37280.08,2496.93
,983.37,,994.56,37534.56,2506.74
,987.23,,998.48,37790.16,2516.55
,991.1,,1002.4,38047.34,2526.37
,994.97,,1006.32,38305.21,2536.26
,998.85,,1010.25,38565.09,2546.15
,1002.73,,1014.18,38826.01,2556.05
,1006.61,,1018.11,39086.97,2565.95
,1010.49,,1022.05,39347.99,2575.87
,1014.37,,1025.99,39609.62,2585.79
,1018.26,,1029.93,39872.01,2595.71
,1022.15,,1033.88,40134.92,2605.64
,1026.04,,1037.84,40398.36,2615.58
,1029.93,,1041.8,40661.87,2625.54
,1033.82,,1045.77,40925.85,2635.5
,1037.72,,1049.75,41191.34,2645.46
,1041.62,,1053.74,41457.89,2655.45
,1045.53,,1057.74,41725.73,2665.45
,1049.45,,1061.74,42001.85,2675.49
,1053.37,,1065.74,42278.4,2685.59
,1057.29,,1069.75,42558.61,2695.69
,1061.22,,1073.77,42839.18,2705.8
,1065.15,,1077.8,43119.94,2715.91
,1069.09,,1081.84,43403.27,2726.05
,1073.07,,1085.88,43688.29,2736.19
,1077.07,,1089.92,43974.79,2746.33
,1081.07,,1093.97,44261.92,2756.49
,1085.08,,1098.02,44549.13,2766.65
,1089.1,,1102.08,44837.15,2776.83
,1093.13,,1106.15,45126.15,2787.01
,1097.17,,1110.22,45419.75,2797.2
,1101.21,,1114.3,45713.9,2807.42
,1105.25,,1118.38,46009.26,2817.65
,1109.3,,1122.47,46306.11,2827.9
,1113.37,,1126.57,46602.98,2838.16
,1117.44,,1130.71,46902.85,2848.45
,1121.52,,1134.85,47203.64,2858.76
,1125.6,,1139,47510.41,2869.09
,1129.68,,1143.16,47817.34,2879.42
,1133.76,,1147.32,48124.42,2889.75
,1137.85,,1151.49,48431.94,2900.14
,1141.94,,1155.67,48740.85,2910.54
,1146.04,,1159.86,49051.72,2920.98
,1150.14,,1164.06,49363.09,2931.47
,1154.25,,1168.26,49676.57,2941.99
,1158.41,,1172.49,49991.26,2952.52
,1162.58,,1176.74,50306.03,2963.13
,1166.77,,1180.99,50621.16,2973.79
,1170.96,,1185.25,50937.37,2984.46
,1175.16,,1189.51,51256.02,2995.14
,1179.39,,1193.77,51574.71,3005.82
,1183.62,,1198.04,51893.63,3016.52
,1187.86,,1202.31,52213.04,3027.22
,1192.1,,1206.59,52537.8,3037.96
,1196.34,,1210.87,52865.86,3048.84
,1200.6,,1215.16,53194.62,3059.75
,1204.87,,1219.46,53524,3070.81
,1209.15,,1223.76,53855.43,3081.88
,1213.44,,1228.06,54188.39,3092.97
,1217.73,,1232.39,54521.6,3104.08
,1222.05,,1236.73,54855.05,3115.22
,1226.38,,1241.07,55189.21,3126.37
,1230.8,,1245.44,55524.55,3137.56
,1235.22,,1249.88,55860.13,3148.75
,1239.66,,1254.33,56196.12,3159.95
,1244.1,,1258.79,56533.26,3171.19
,1248.55,,1263.25,56871.55,3182.44
,1253,,1267.71,57212.39,3193.69
,1257.45,,1272.17,57554.04,3205.03
,1261.91,,1276.64,57896.62,3216.4
,1266.39,,1281.12,58239.9,3227.77
,1270.88,,1285.6,58584.58,3239.22
,1275.38,,1290.1,58930.22,3250.72
,1279.88,,1294.68,59275.91,3262.25
,1284.39,,1299.29,59621.85,3273.83
,1288.91,,1303.91,59967.97,3285.41
,1293.43,,1308.53,60314.93,3297.04
,1297.96,,1313.16,60662.16,3308.74
,1302.51,,1317.79,61010.76,3320.46
,1307.08,,1322.43,61359.42,3332.22
,1311.65,,1327.07,61713.24,3343.99
,1316.24,,1331.73,62067.82,3355.76
,1320.85,,1336.41,62425.23,3367.57
,1325.46,,1341.09,62782.77,3379.44
,1330.09,,1345.77,63142.49,3391.35
,1334.73,,1350.45,63502.68,3403.36
,1339.38,,1355.16,63868.41,3415.39
,1344.03,,1359.87,64235.25,3427.42
,1348.68,,1364.6,64603.21,3439.45
,1353.34,,1369.35,64971.53,3451.51
,1358.01,,1374.1,65340.37,3463.59
,1362.72,,1378.87,65710.43,3475.7
,1367.44,,1383.65,66081.53,3487.83
,1372.16,,1388.44,66453.64,3499.97
,1376.89,,1393.24,66828.12,3512.12
,1381.63,,1398.04,67203.65,3524.37
,1386.38,,1402.85,67581.05,3536.63
,1391.14,,1407.67,67959.57,3548.95
,1395.9,,1412.51,68342.7,3561.32
,1400.67,,1417.36,68725.86,3573.7
,1405.45,,1422.23,69110.57,3586.1
,1410.25,,1427.11,69497.95,3598.51
,1415.07,,1432.03,69900.92,3610.98
,1419.9,,1436.95,70307.98,3623.47
,1424.74,,1441.88,70725.74,3636.01
,1429.6,,1446.82,71145.49,3648.55
,1434.46,,1451.76,71575.09,3661.12
,1439.34,,1456.7,72008,3673.73
,1444.23,,1461.65,72443.39,3686.37
,1449.13,,1466.62,72882.29,3699.02
,1454.06,,1471.59,73322.35,3711.67
,1459.02,,1476.59,73764.56,3724.35
,1463.98,,1481.59,74207.34,3737.04
,1468.94,,1486.6,74655.06,3749.77
,1473.91,,1491.62,75102.82,3762.5
,1478.91,,1496.64,75551.63,3775.25
,1483.91,,1501.67,76000.7,3788.04
,1488.94,,1506.71,76451.23,3800.84
,1493.99,,1511.75,76905.78,3813.66
,1499.04,,1516.82,77361.82,3826.48
,1504.1,,1521.89,77818.19,3839.31
,1509.18,,1527,78275.1,3852.16
,1514.26,,1532.14,78734,3865.03
,1519.34,,1537.3,79193.47,3877.92
,1524.43,,1542.47,79653.05,3890.81
,1529.53,,1547.65,80115.68,3903.71
,1534.64,,1552.83,80578.95,3916.63
,1539.75,,1558.02,81043.72,3929.55
,1544.87,,1563.21,81510.49,3942.52
,1549.99,,1568.4,81980.28,3955.49
,1555.12,,1573.6,82450.07,3968.47
,1560.25,,1578.81,82923.03,3981.46
,1565.39,,1584.02,83396.38,3994.46
,1570.53,,1589.23,83871.17,4007.48
,1575.68,,1594.46,84347.59,4020.54
,1580.83,,1599.7,84826.1,4033.63
,1585.99,,1604.96,85304.98,4046.78
,1591.17,,1610.22,85784.99,4059.93
,1596.35,,1615.49,86265.92,4073.08
,1601.54,,1620.77,86746.9,4086.23
,1606.73,,1626.05,87229.10477,4099.39
,1611.92,,1631.33,87711.46477,4112.55
,1617.12,,1636.61,88193.83523,4125.75
,1622.32,,1641.9,88677.61523,4138.97
,1627.53,,1647.19,89161.97523,4152.22
,1632.74,,1652.48,89646.41523,4165.5
,1637.95,,1657.77,90131.16523,4178.83
,1643.18,,1663.07,90619.28523,4192.17
,1648.41,,1668.4,91109.57523,4205.51
,1653.64,,1673.73,91602.65523,4218.87
,1658.88,,1679.06,92095.97523,4232.27
,1664.16,,1684.4,92589.89523,4245.7
,1669.44,,1689.74,93085.46523,4259.23
,1674.73,,1695.09,93585.41523,4272.85
,1680.02,,1700.46,94087.12523,4286.49
,1685.32,,1705.83,94589.39523,4300.14
,1690.64,,1711.21,95092.95523,4313.83
,1695.99,,1716.6,95601.21523,4327.53
,1701.37,,1721.99,96110.39523,4341.26
,1706.76,,1727.39,96619.74523,4355
,1712.15,,1732.81,97129.38523,4368.75
,1717.54,,1738.24,97641.56523,4382.52
,1722.95,,1743.69,98165.43523,4396.3
,1728.37,,1749.15,98697.93523,4410.09
,1733.79,,1754.61,99236.43523,4423.91
,1739.21,,1760.07,99776.07523,4437.73
,1744.63,,1765.54,100319.6352,4451.55
,1750.05,,1771.01,100866.6252,4465.45
,1755.47,,1776.51,101419.9852,4479.36
,1760.91,,1782.02,101973.3452,4493.31
,1766.35,,1787.54,102529.1452,4507.26
,1771.81,,1793.07,103085.0452,4521.24
,1777.32,,1798.61,103642.8552,4535.24
,1782.9,,1804.15,104202.4852,4549.26
,1788.48,,1809.74,104763.3152,4563.31
,1794.07,,1815.35,105324.9252,4577.37
,1799.67,,1820.97,105887.9252,4591.46
,1805.27,,1826.6,106451.1552,4605.64
,1810.87,,1832.25,107016.9152,4619.82
,1816.48,,1837.91,107584.6752,4634.09
,1822.09,,1843.57,108153.5752,4648.37
,1827.71,,1849.23,108723.1652,4662.72
,1833.33,,1854.9,109294.9552,4677.08
,1838.96,,1860.57,109866.7952,4691.45
,1844.6,,1866.27,110439.1552,4705.91
,1850.24,,1871.98,111011.7752,4720.38
,1855.89,,1877.69,111585.3152,4734.89
,1861.55,,1883.44,112159.0452,4749.4
,1867.22,,1889.2,112734.5852,4763.92
,1872.96,,1894.97,113310.5152,4778.44
,1878.72,,1900.77,113887.6352,4793.01
,1884.48,,1906.58,114467.2952,4807.62
,1890.26,,1912.39,115047.6852,4822.28
,1896.05,,1918.21,115630.6652,4836.94
,1901.85,,1924.111819,116214.1252,4851.61
,1907.67,,1930.021819,116797.6352,4866.29
,1913.495643,,1935.941819,117382.1152,4880.98
,1919.325643,,1941.881819,117966.8452,4895.694983
,1925.185643,,1947.831819,118552.2552,4910.454983
,1931.055643,,1953.791819,119137.6852,4925.224983
,1936.935643,,1959.761819,119726.6752,4940.014983
,1942.815643,,1965.751819,120316.2152,4954.834983
,1948.695643,,1971.751819,120907.6652,4969.784983
,1954.605643,,1977.761819,121499.4052,4984.774983
,1960.525643,,1983.771819,122093.7052,4999.814983
,1966.455643,,1989.791819,122689.7252,5014.934983
,1972.385643,,1995.821819,123290.1652,5030.074983
,1978.325643,,2001.851819,123891.5552,5045.264983
,1984.285643,,2007.891819,124493.0852,5060.454983
,1990.255643,,2013.931819,125098.4752,5075.684983
,1996.245643,,2019.981819,125703.9652,5090.924983
,2002.235643,,2026.041819,126316.0252,5106.164983
,2008.245643,,2032.111819,126929.1052,5121.434983
,2014.275643,,2038.181819,127543.3752,5136.704983
,2020.315643,,2044.261819,128161.0952,5152.054983
,2026.355643,,2050.351819,128783.0352,5167.494983
,2032.455643,,2056.451819,129405.2452,5182.934983
,2038.585643,,2062.551819,130028.0252,5198.394983
,2044.715643,,2068.651819,130651.0952,5213.864983
,2050.855643,,2074.751819,131274.5752,5229.354983
,2057.025643,,2080.871819,131900.9652,5244.844983
,2063.215643,,2087.051819,132529.5652,5260.344983
,2069.415643,,2093.231819,133158.6652,5275.854983
,2075.645643,,2099.451819,133789.5752,5291.484983
,2081.875643,,2105.691819,134423.4252,5307.124983
,2088.125643,,2111.951819,135060.4352,5322.794983
,2094.375643,,2118.221819,135697.7652,5338.504983
,2100.645643,,2124.511819,136337.1652,5354.254983
,2106.935643,,2130.821819,136977.0652,5370.054983
,2113.235643,,2137.151819,137617.5152,5385.854983
,2119.535643,,2143.481819,138260.8452,5401.674983
,2125.845643,,2149.841819,138905.4452,5417.524983
,2132.165643,,2156.221819,139554.5652,5433.389654
,2138.505643,,2162.601819,140204.5552,5449.329654
,2144.845643,,2168.981819,140855.8352,5465.299654
,2151.205643,,2175.361819,141509.4852,5481.379654
,2157.575179,,2181.751819,142167.1352,5497.469654
,2163.945179,,2188.171819,142825.7452,5513.609654
,2170.315179,,2194.601819,143484.4752,5529.799654
,2176.695179,,2201.051819,144144.3552,5545.999654
,2183.075179,,2207.501819,144806.7252,5562.229654
,2189.465179,,2213.951819,145470.5252,5578.509654
,2195.855179,,2220.405076,146139.1252,5594.809654
,2202.275179,,2226.885076,146813.8552,5611.149654
,2208.695179,,2233.375076,147488.6452,5627.489654
,2215.115179,,2239.895076,148163.8252,5643.829654
,2221.545179,,2246.415076,148849.9952,5660.209654
,2227.975179,,2252.945076,149542.6452,5676.599654
,2234.415179,,2259.485076,150276.2352,5693.029654
,2240.865179,,2266.035076,151016.5952,5709.459654
,2247.315179,,2272.605076,151761.8552,5725.919654
,2253.765179,,2279.175076,152521.5652,5742.399654
,2260.215179,,2285.755076,153288.8252,5758.879654
,2266.675179,,2292.335076,154062.7052,5775.419654
,2273.145179,,2298.935076,154841.7752,5791.959654
,2279.625179,,2305.535076,155624.3752,5808.509654
,2286.115179,,2312.145076,156413.8752,5825.069654
,2292.605179,,2318.755076,157204.4152,5841.669654
,2299.105179,,2325.365076,157999.4352,5858.289654
,2305.615179,,2331.995076,158797.9952,5874.949654
,2312.155179,,2338.625076,159601.6252,5891.609654
,2318.695179,,2345.255076,160409.2352,5908.279654
,2325.245179,,2351.885076,161219.1652,5924.989654
,2331.795179,,2358.545076,162039.2452,5941.719654
,2338.355179,,2365.215076,162865.2852,5958.449654
,2344.935179,,2371.885076,163701.3352,5975.209654
,2351.535179,,2378.575076,164541.6752,5992.059654
,2358.145179,,2385.275076,165386.6352,6009.039654
,2364.845179,,2392.025076,166234.2452,6026.069654
,2371.555179,,2398.785076,167084.4352,6043.199654
,2378.285179,,2405.555076,167936.2652,6060.339654
,2385.015179,,2412.325076,168813.7852,6077.509654
,2391.745179,,2419.105076,169693.0152,6094.709654
,2398.515179,,2425.885076,170579.8252,6111.909654
,2405.295179,,2432.715076,171481.3352,6129.189654
,2412.085179,,2439.545076,172391.0152,6146.519654
,2418.875179,,2446.385076,173300.8552,6163.889654
,2425.705179,,2453.225076,174221.3452,6181.289654
,2432.535179,,2460.105076,175142.9752,6198.699654
,2439.375179,,2467.005076,176082.9552,6216.109654
,2446.225179,,2473.915076,177027.0352,6233.559654
,2453.075179,,2480.855076,177981.4252,6251.019654
,2459.935179,,2487.795076,178937.1252,6268.489654
,2466.805179,,2494.745076,179893.1252,6285.989654
,2473.705179,,2501.695076,180851.5952,6303.509654
,2480.645179,,2508.685076,181811.6052,6321.039654
,2487.585179,,2515.675076,182783.0252,6338.569654
,2494.575179,,2522.665076,183768.7752,6356.139654
,2501.565179,,2529.655076,184764.7852,6373.709654
,2508.565179,,2536.655076,185761.2452,6391.279654
,2515.565179,,2543.665076,186763.8952,6408.899654
,2522.575179,,2550.695076,187776.8252,6426.549654
,2529.595179,,2557.725076,188791.0752,6444.279654
,2536.625179,,2564.755076,189807.2352,6462.029654
,2543.665179,,2571.795076,190823.6252,6479.789654
,2550.715179,,2578.875076,191841.3852,6497.579654
,2557.775179,,2585.955076,192863.4952,6515.379654
,2564.855179,,2593.045076,193887.3452,6533.239654
,2571.945179,,2600.155076,194911.4952,6551.119654
,2579.055179,,2607.295076,195936.9652,6569.039654
,2586.165179,,2614.435076,196962.7652,6586.959654
,2593.295179,,2621.585076,197994.3952,6604.899654
,2600.425179,,2628.735076,199031.6952,6622.899654
,2607.565179,,2635.925076,200069.9252,6640.919654
,2614.745179,,2643.115076,201115.8652,6658.959654
,2621.925179,,2650.355076,202163.6452,6677.029654
,2629.125179,,2657.615076,203211.6752,6695.119654
,2636.345179,,2664.885076,204267.7952,6713.279654
,2643.585179,,2672.265076,205339.5052,6731.449654
,2650.835179,,2679.645076,206421.0152,6749.649654
,2658.105179,,2687.055076,207505.2352,6767.899654
,2665.435179,,2694.475076,208602.0652,6786.199654
,2672.785179,,2701.905076,209703.7852,6804.629654
,2680.205179,,2709.365076,210810.6952,6823.109654
,2687.635179,,2716.835076,211927.2352,6841.589654
,2695.075179,,2724.365076,213048.0352,6860.269654
,2702.565179,,2731.895076,214169.8052,6879.059654
,2710.055179,,2739.435076,215302.4652,6897.869654
,2717.555179,,2746.975076,216446.3352,6916.949654
,2725.065179,,2754.535076,217592.6552,6936.179654
,2732.575179,,2762.105076,218744.9552,6955.439654
,2740.115179,,2769.705076,219907.6152,6974.769654
,2747.715179,,2777.315076,221072.5652,6994.099654
,2755.365179,,2784.955076,222240.2252,7013.479654
,2763.015179,,2792.625076,223417.7952,7032.899654
,2770.675179,,2800.325076,224615.4652,7052.329654
,2778.345179,,2808.035076,,7071.959654
,2786.025179,,2815.745076,,7091.609654
,2793.705179,,2823.475076,,7111.279654
,2801.425179,,2831.215076,,7130.999654
,2809.155179,,2839.015076,,7150.719654
,2816.885179,,2846.835076,,7170.539654
,2824.635179,,2854.725076,,7190.389654
,2832.395179,,2862.635076,,7210.339654
,2840.155179,,2870.565076,,7230.399654
,2847.985179,,2878.505076,,7250.559654
,2855.825179,,2886.455076,,7270.799654
,2863.675179,,2894.425076,,7291.049654
,2871.555179,,2902.415076,,7311.329654
,2879.445179,,2910.405076,,7331.659654
,2887.385179,,2918.405076,,7352.059654
,2895.345179,,2926.405076,,7372.499654
,2903.325179,,2934.405076,,7393.009654
,2911.315179,,2942.445076,,7413.579654
,2919.315179,,2950.525076,,7434.189654
,2927.315179,,2958.685076,,7454.799654
,2935.325179,,2966.845076,,7475.429654
,2943.395179,,2975.045076,,7496.059654
,2951.495179,,2983.245076,,7516.769654
,2959.595179,,2991.465076,,7537.519654
,2967.715179,,2999.705076,,7558.359654
,2975.845179,,3008.005076,,7579.249654
,2984.015179,,3016.355076,,7600.279654
,2992.195179,,3024.815076,,7621.389654
,3000.465179,,3033.295076,,7642.849654
,3008.855179,,3041.785076,,7664.309654
,3017.275179,,3050.285076,,7685.839654
,3025.715179,,3058.785076,,7707.399654
,3034.165179,,3067.315076,,7728.979654
,3042.645179,,3075.855076,,7750.609654
,3051.125179,,3084.435076,,7772.239654
,3059.615179,,3093.065076,,7793.889654
,3068.175179,,3101.695076,,7815.549654
,3076.795179,,3110.335076,,7837.219654
,3085.505179,,3119.015076,,7859.049654
,3094.215179,,3127.765076,,7880.899654
,3102.925179,,3136.535076,,7902.909654
,3111.675179,,3145.305076,,7924.939654
,3120.475179,,3154.105076,,7947.009654
,3129.295179,,3162.925076,,7969.129654
,3138.125179,,3171.805076,,7991.379654
,3147.015179,,3180.715076,,8013.749654
,3155.915179,,3189.685076,,8036.199654
,3164.825179,,3198.725076,,8058.809654
,3173.795179,,3207.825076,,8081.439654
,3182.775179,,3216.925076,,8104.159654
,3191.765179,,3226.045076,,8126.979654
,3200.755179,,3235.195076,,8149.869654
,3209.745179,,3244.355076,,8172.889654
,3218.765179,,3253.515076,,8195.949654
,3227.795179,,3262.715076,,8219.059654
,3236.825179,,3271.915076,,8242.279654
,3245.865179,,3281.145076,,8265.519654
,3254.925179,,3290.475076,,8288.779654
,3264.015179,,3299.805076,,8312.039654
,3273.135179,,3309.145076,,8335.409654
,3282.315179,,3318.515076,,8358.859654
,3291.535179,,3327.895076,,8382.319654
,3300.805179,,3337.275076,,8405.919654
,3310.245179,,3346.715076,,8429.659654
,3319.765179,,3356.195076,,8453.489654
,3329.325179,,3365.735076,,8477.379654
,3338.895179,,3375.395076,,8501.279654
,3348.505179,,3385.135076,,8525.269654
,3358.145179,,3394.965076,,8549.269654
,3367.845179,,3404.825076,,8573.279654
,3377.565179,,3414.695076,,8597.379654
,3387.315179,,3424.605076,,8621.679654
,3397.085179,,3434.565076,,8646.039654
,3406.865179,,3444.535076,,8670.459654
,3416.665179,,3454.545076,,8695.019654
,3426.515179,,3464.565076,,8719.599654
,3436.385179,,3474.585076,,8744.239654
,3446.285179,,3484.655076,,8768.889654
,3456.195179,,3494.805076,,8793.639654
,3466.125179,,3504.955076,,8818.419654
,3476.055179,,3515.145076,,8843.339654
,3485.985179,,3525.345076,,8868.339654
,3495.935179,,3535.565076,,8893.539654
,3505.895179,,3545.795076,,8918.929654
,3516.005179,,3556.035076,,8944.359654
,3526.125179,,3566.315076,,8969.789654
,3536.315179,,3576.645076,,8995.419654
,3546.515179,,3587.035076,,9021.139654
,3556.815179,,3597.495076,,9047.089654
,3567.135179,,3607.965076,,9073.099654
,3577.525179,,3618.455076,,9099.119654
,3587.925179,,3628.975076,,9125.249654
,3598.335179,,3639.505076,,9151.619654
,3608.745179,,3650.045076,,9178.009654
,3619.215179,,3660.645076,,9204.509654
,3629.705179,,3671.265076,,9231.099654
,3640.215179,,3681.925076,,9257.699654
,3650.735179,,3692.645076,,9284.349654
,3661.315179,,3703.365076,,9311.009654
,3671.965179,,3714.095076,,9337.809654
,3682.625179,,3724.825076,,9364.819654
,3693.305179,,3735.565076,,9391.909654
,3704.055179,,3746.315076,,9419.129654
,3714.825179,,3757.115076,,9446.429654
,3725.615179,,3768.035076,,9473.739654
,3736.415179,,3778.995076,,9501.069654
,3747.265179,,3790.055076,,9528.439654
,3758.175179,,3801.135076,,9556.279654
,3769.095179,,3812.225076,,9584.139654
,3780.055179,,3823.385076,,9612.169654
,3791.045179,,3834.615076,,9640.239654
,3802.035179,,3845.845076,,9668.309654
,3813.055179,,3857.075076,,9696.439654
,3824.085179,,3868.315076,,9724.579654
,3835.215179,,3879.585076,,9752.739654
,3846.385179,,3890.855076,,9781.069654
,3857.575179,,3902.185076,,9809.419654
,3868.765179,,3913.535076,,9837.869654
,3880.005179,,3924.945076,,9866.449654
,3891.275179,,3936.465076,,9895.209654
,3902.615179,,3948.055076,,9924.379654
,3914.055179,,3959.665076,,9953.589654
,3925.585179,,3971.275076,,9982.859654
,3937.185179,,3982.895076,,10012.17965
,3948.805179,,3994.625076,,10041.66965
,3960.475179,,4006.525076,,10071.19965
,3972.155179,,4018.495076,,10101.02965
,3983.885179,,4030.585076,,10130.86965
,3995.675179,,4042.695076,,10160.70965
,4007.475179,,4054.825076,,10190.61965
,4019.355179,,4067.025076,,10220.66965
,4031.475179,,4079.225076,,10250.86965
,4043.605179,,4091.455076,,10281.14965
,4055.785179,,4103.795076,,10311.48965
,4067.985179,,4116.135076,,10341.85965
,4080.185179,,4128.485076,,10372.39965
,4092.395179,,4140.845076,,10402.94965
,4104.615179,,4153.305076,,10433.56965
,4116.845179,,4165.785076,,10464.24965
,4129.145179,,4178.305076,,10494.97965
,4141.455179,,4190.835076,,10525.76965
,4153.795179,,4203.365076,,10556.68965
,4166.165179,,4215.905076,,10587.63965
,4178.585179,,4228.575076,,10618.81965
,4191.015179,,4241.295076,,10650.16965
,4203.445179,,4254.025076,,10681.60965
,4215.935179,,4266.855076,,10713.11965
,4228.585179,,4279.775076,,10744.75965
,4241.375179,,4292.705076,,10776.74965
,4254.185179,,4305.715076,,10808.80965
,4266.995179,,4318.835076,,10840.91965
,4279.855179,,4332.035076,,10873.43965
,4292.735179,,4345.245076,,10905.97965
,4305.685179,,4358.475076,,10938.82965
,4318.685179,,4371.725076,,10971.73965
,4331.695179,,4385.005076,,11004.65965
,4344.755179,,4398.295076,,11037.61965
,4357.815179,,4411.585076,,11070.59965
,4370.925179,,4424.875076,,11103.57965
,4384.045179,,4438.195076,,11136.77965
,4397.185179,,4451.535076,,11170.05965
,4410.395179,,4464.905076,,11203.37965
,4423.605179,,4478.285076,,11236.81965
,4436.825179,,4491.725076,,11270.38965
,4450.115179,,4505.225076,,11304.02965
,4463.505179,,4518.735076,,11337.73965
,4476.915179,,4532.265076,,11371.49965
,4490.335179,,4545.815076,,11405.28965
,4503.865179,,4559.385076,,11439.08965
,4517.405179,,4573.025076,,11472.90965
,4530.945179,,4586.715076,,11506.84965
,4544.545179,,4600.525076,,11540.93965
,4558.185179,,4614.365076,,11575.07965
,4571.875179,,4628.275076,,11609.44965
,4585.625179,,4642.245076,,11643.92965
,4599.385179,,4656.245076,,11678.41965
,4613.145179,,4670.245076,,11712.97965
,4626.915179,,4684.265076,,11747.63965
,4640.715179,,4698.295076,,11782.43965
,4654.555179,,4712.335076,,11817.26965
,4668.415179,,4726.465076,,11852.12965
,4682.315179,,4740.655076,,11887.00965
,4696.225179,,4754.905076,,11921.93965
,4710.135179,,4769.165076,,11957.05965
,4724.115179,,4783.425076,,11992.25965
,4738.125179,,4797.715076,,12027.60965
,4752.155179,,4812.015076,,12063.03965
,4766.195179,,4826.335076,,12098.46965
,4780.285179,,4840.705076,,12134.02965
,4794.385179,,4855.075076,,12169.77965
,4808.515179,,4869.455076,,12205.55965
,4822.645179,,4883.875076,,12241.40965
,4836.805179,,4898.335076,,12277.30965
,4850.985179,,4912.825076,,12313.44965
,4865.185179,,4927.445076,,12349.67965
,4879.425179,,4942.205076,,12386.16965
,4893.815179,,4957.055076,,12422.73965
,4908.205179,,4971.995076,,12460.56965
,4923.335179,,4987.245076,,12498.81965
,4938.565179,,5002.585076,,12537.16965
,4953.855179,,5017.955076,,12575.58965
,4969.205179,,5033.345076,,12614.05965
,4984.645179,,5048.845076,,12652.55965
,5000.365179,,5064.705076,,12691.95965
,5016.085179,,5080.605076,,12731.62965
,5031.835179,,5096.665076,,12771.34965
,5047.655179,,5112.735076,,12811.10965
,5063.545179,,5128.855076,,12850.97965
,5079.445179,,5144.995076,,12891.21965
,5095.485179,,5161.215076,,12931.48965
,5111.525179,,5177.505076,,12971.80965
,5127.605179,,5193.795076,,13012.48965
,5143.825179,,5210.355076,,13053.24965
,5160.055179,,5226.965076,,13094.09965
,5176.315179,,5243.595076,,13134.98965
,5192.645179,,5260.225076,,13175.90965
,5209.165179,,5276.855076,,13216.96965
,5225.725179,,5293.595076,,13258.05965
,5242.335179,,5310.335076,,13299.24965
,5258.975179,,5327.115076,,13340.72965
,5275.735179,,5343.945076,,13382.40965
,5292.585179,,5360.845076,,13424.20965
,5309.475179,,5377.785076,,13466.04965
,5326.395179,,5394.745076,,13507.94965
,5343.375179,,5411.985076,,13550.12965
,5360.405179,,5429.465076,,13592.73965
,5377.505179,,5447.015076,,13635.56965
,5394.935179,,5464.575076,,13678.74965
,5412.425179,,5482.295076,,13722.40965
,5429.925179,,5500.145076,,13766.83965
,5447.445179,,5518.005076,,13811.46965
,5465.305179,,5536.405076,,13856.52965
,5483.285179,,5554.945076,,13901.87965
,5501.815179,,5573.655076,,13947.38965
,5520.385179,,5592.455076,,13993.64965
,5539.065179,,5611.345076,,14041.14965
,5557.765179,,5630.525076,,14089.03965
,5576.545179,,5649.815076,,14137.20965
,5595.375179,,5669.135076,,14185.38965
,5614.595179,,5688.585076,,14233.68965
,5633.865179,,5708.065076,,14282.20965
,5653.205179,,5727.745076,,14331.00965
,5672.995179,,5747.675076,,14380.53965
,5692.855179,,5767.685076,,14430.41965
,5712.795179,,5787.895076,,14480.31965
,5732.765179,,5808.215076,,14530.48965
,5752.815179,,5828.795076,,14580.75965
,5772.935179,,5849.385076,,14631.17965
,5793.145179,,5869.995076,,14681.61965
,5813.785179,,5890.695076,,14732.30965
,5834.535179,,5911.535076,,14783.02965
,5855.305179,,5932.715076,,14833.82965
,5876.105179,,5953.915076,,14885.91965
,5897.135179,,5975.145076,,14938.22965
,5918.305179,,5996.495076,,14990.82965
,5939.555179,,6017.935076,,15043.95965
,5961.025179,,6039.555076,,15097.66965
,5982.605179,,6061.205076,,15151.66965
,6004.265179,,6083.225076,,15205.99965
,6026.075179,,6105.405076,,15260.86965
,6048.235179,,6128.295076,,15315.94965
,6070.675179,,6151.205076,,15372.42965
,6093.135179,,6174.325076,,15429.07965
,6115.745179,,6197.575076,,15485.95965
,6138.435179,,6221.145076,,15542.95965
,6161.925179,,6244.815076,,15601.04965
,6185.755179,,6268.565076,,15659.45965
,6209.785179,,6292.395076,,15717.98965
,6233.975179,,6316.345076,,15776.67965
,6258.225179,,6340.615076,,15835.69965
,6282.635179,,6365.625076,,15895.84965
,6307.365179,,6390.965076,,15956.85965
,6332.765179,,6416.315076,,16017.93965
,6358.355179,,6441.805076,,16081.02965
,6384.025179,,6468.035076,,16144.13965
,6409.865179,,6494.435076,,16210.01965
,6436.335179,,6521.575076,,16276.57965
,6463.445179,,6549.175076,,16343.50965
,6490.695179,,6576.825076,,16411.20965
,6518.075179,,6604.845076,,16479.12965
,6546.165179,,6633.705076,,16548.67965
,6574.895179,,6662.885076,,16618.45965
,6604.085179,,6692.315076,,16694.42965
,6637.675179,,6726.015076,,16777.75965
,6672.035179,,6760.565076,,16864.21965
,6708.725179,,6796.905076,,16954.07965
,6749.735179,,6838.245076,,17056.80965
,6816.015179,,6906.225076,,17227.94965
,6898.105179,,6988.305076,,17423.68965


==> csv/time.csv <==
Sample,,Algo1SAT-type0,Algo1SAT-type12,Algo1DT-type0,Algo1DT-type12,Algo2-type0,Algo2-type12
Formula_0/0.trace,,38.14,0.34,5.8,0.34,1.08,0.87
Formula_0/1.trace,,1200,10.99,1200,11.27,1200,27.31
Formula_0/10.trace,,1200,5.19,354.88,5.39,287.13,13.4
Formula_0/100.trace,,1200,4.67,1200,4.78,175.76,11.77
Formula_0/101.trace,,24.43,0.26,6.45,0.27,0.27,0.73
Formula_0/102.trace,,1200,7.68,1200,7.99,939.98,19.95
Formula_0/103.trace,,1200,7.2,1200,7.38,686.17,18.3
Formula_0/104.trace,,78.31,1.92,15.22,1.98,20.16,4.97
Formula_0/105.trace,,1200,11.79,1200,12.11,1200,28.58
Formula_0/106.trace,,1200,6.54,1200,6.63,538.5,16.66
Formula_0/107.trace,,1200,5.21,1200,5.3,307.08,12.89
Formula_0/108.trace,,219.56,3.83,116.5,3.94,129.61,9.9
Formula_0/109.trace,,553.44,5.88,406.64,6.12,432.91,15.04
Formula_0/11.trace,,1200,3.22,1200,3.33,77.46,8.29
Formula_0/110.trace,,41.02,0.34,4.77,0.35,1.16,0.83
Formula_0/111.trace,,1200,11.03,1200,11.27,1200,28.13
Formula_0/112.trace,,1200,9.93,1200,10.24,1200,24.92
Formula_0/113.trace,,1200,5.05,1200,5.29,171.76,12.61
Formula_0/114.trace,,1200,1.92,1200,2.02,21.27,4.88
Formula_0/115.trace,,1200,7.33,1200,7.43,502.27,18.07
Formula_0/116.trace,,1200,0.15,310.04,0.15,0.55,0.41
Formula_0/117.trace,,1200,3.86,309.95,3.96,125.08,10
Formula_0/118.trace,,1200,2.64,1200,2.7,28.09,6.7
Formula_0/119.trace,,1200,3.89,1200,3.98,77.23,9.63
Formula_0/12.trace,,1200,8.99,1200,9.04,909.84,22.12
Formula_0/120.trace,,1200,5.23,367.87,5.33,287.21,13.28
Formula_0/121.trace,,1200,3.23,114.91,3.31,76.5,8.38
Formula_0/122.trace,,1200,8.82,1200,9.15,921.63,21.85
Formula_0/123.trace,,1200,1.32,127.71,1.32,6.18,3.19
Formula_0/124.trace,,1200,4.59,1200,4.66,196.56,11.53
Formula_0/125.trace,,1200,5.88,1200,6.04,246.76,14.76
Formula_0/126.trace,,1200,12.21,1200,12.46,1200,30.55
Formula_0/127.trace,,1200,0.67,250.59,0.68,2.87,1.67
Formula_0/128.trace,,224.02,2.62,40.99,2.64,44.66,6.56
Formula_0/129.trace,,1200,1.31,1200,1.31,8.7,3.19
Formula_0/13.trace,,1200,1.29,14.27,1.35,5.9,3.21
Formula_0/130.trace,,967.56,6.47,534.56,6.77,569.59,16.39
Formula_0/131.trace,,1200,5.83,770.27,6.02,454.55,14.35
Formula_0/132.trace,,88.5,1.17,6.13,1.2,6.8,2.96
Formula_0/133.trace,,1200,1.12,500.38,1.06,6.08,2.6
Formula_0/134.trace,,1200,0.64,30.86,0.66,2.72,1.6
Formula_0/135.trace,,59.61,0.79,3.38,0.83,3.36,2.11
Formula_0/136.trace,,1200,0.94,1200,0.93,4.29,2.29
Formula_0/137.trace,,1200,0.57,1070.18,0.58,2.06,1.36
Formula_0/138.trace,,28.43,0.4,5.98,0.41,1.53,1.01
Formula_0/139.trace,,1200,1.3,1200,1.34,8.15,3.21
Formula_0/14.trace,,1200,4.61,1200,4.68,207.45,11.58
Formula_0/15.trace,,1200,5.91,1200,5.97,244.74,14.77
Formula_0/16.trace,,1200,12.12,1200,12.53,1200,30.73
Formula_0/17.trace,,1200,0.67,246.88,0.68,2.79,1.69
Formula_0/18.trace,,219.68,2.58,41.5,2.63,43.5,6.64
Formula_0/19.trace,,1200,1.3,1200,1.36,9.07,3.42
Formula_0/2.trace,,1200,9.95,1200,10.22,1200,24.1
Formula_0/20.trace,,970.74,6.46,526.35,6.7,555.8,15.94
Formula_0/21.trace,,1200,5.79,828.39,5.94,456.04,14.47
Formula_0/22.trace,,9.46,0.15,4.15,0.15,0.21,0.39
Formula_0/23.trace,,1200,5.19,1200,5.37,300.79,13.16
Formula_0/24.trace,,1200,2.57,1200,2.65,43.47,6.62
Formula_0/25.trace,,1200,13.21,1200,13.29,1200,33.28
Formula_0/26.trace,,1200,0.29,378.84,0.29,1.03,0.74
Formula_0/27.trace,,1200,3.89,979.82,4.08,141.62,10.1
Formula_0/28.trace,,1200,1.31,1200,1.32,8.76,3.45
Formula_0/29.trace,,718.19,6.49,567.51,6.66,584.48,16.6
Formula_0/3.trace,,1200,5.08,1200,5.19,169.16,12.97
Formula_0/30.trace,,1200,12.88,1200,13.29,1200,32.91
Formula_0/31.trace,,1200,18.57,1200,19.29,1200,45.51
Formula_0/32.trace,,10.18,0.16,2.17,0.15,0.72,0.39
Formula_0/33.trace,,114.46,2.56,32.51,2.58,39.75,6.33
Formula_0/34.trace,,92.77,1.3,7.06,1.34,8.83,3.16
Formula_0/35.trace,,1200,14.13,1200,14.76,1200,35.2
Formula_0/36.trace,,1200,9.87,1200,10.07,1200,24.75
Formula_0/37.trace,,1200,1.29,87.9,1.32,9.18,3.23
Formula_0/38.trace,,3.76,0.09,3.32,0.09,0.45,0.22
Formula_0/39.trace,,1200,21.17,1200,21.65,1200,52.09
Formula_0/4.trace,,1200,1.95,1200,1.99,20.64,4.9
Formula_0/40.trace,,1200,16.33,1200,16.61,1200,40.76
Formula_0/41.trace,,1200,2.19,1200,2.21,21.23,5.29
Formula_0/42.trace,,1200,2.6,1200,2.64,41.9,6.63
Formula_0/43.trace,,1200,10.39,1200,10.6,1200,26.37
Formula_0/44.trace,,1200,11.73,1200,11.9,1200,29.21
Formula_0/45.trace,,1200,9.03,1200,9.2,1200,23.74
Formula_0/46.trace,,1200,22.69,1200,23.25,1200,57
Formula_0/47.trace,,29.5,0.68,1.66,0.7,2.94,1.68
Formula_0/48.trace,,1200,4.64,1200,4.8,181.42,11.81
Formula_0/49.trace,,24.39,0.26,1.65,0.27,0.28,0.68
Formula_0/5.trace,,1200,7.27,1200,7.41,493.32,18.04
Formula_0/50.trace,,1200,7.76,1200,7.93,944.08,20.16
Formula_0/51.trace,,422.51,5.19,291.11,5.26,307.52,13.36
Formula_0/52.trace,,1200,7.18,1200,7.6,692.65,18.09
Formula_0/53.trace,,80.31,1.96,14.51,2,20.06,5.02
Formula_0/54.trace,,307.44,4.57,189.07,4.62,203.37,10.67
Formula_0/55.trace,,1200,11.62,1200,12.23,1200,29.84
Formula_0/56.trace,,1200,6.51,1200,6.61,557.81,16.62
Formula_0/57.trace,,1200,5.14,1200,5.28,314.77,12.82
Formula_0/58.trace,,1200,3.87,1200,3.97,130.06,9.09
Formula_0/59.trace,,225.87,3.92,111.83,4,129.08,9.94
Formula_0/6.trace,,1200,0.15,580.58,0.16,0.6,0.39
Formula_0/60.trace,,160.61,3.2,67.92,3.31,77.6,8.43
Formula_0/61.trace,,547.56,5.78,413.53,6.06,440.06,14.27
Formula_0/62.trace,,1200,0.68,1200,0.69,3.03,1.65
Formula_0/63.trace,,1200,26.47,1200,27.14,1200,61.01
Formula_0/64.trace,,1200,13.22,1200,13.53,1200,33.71
Formula_0/65.trace,,1200,66.28,1200,67.98,1200,171.14
Formula_0/66.trace,,1200,1.29,1105.63,1.37,8.74,3.34
Formula_0/67.trace,,1200,20.05,1200,20.59,1200,50.27
Formula_0/68.trace,,1200,6.43,1200,6.6,553.36,16.54
Formula_0/69.trace,,1200,0.27,478.47,0.3,1.01,0.73
Formula_0/7.trace,,1200,3.87,1200,3.96,122.67,9.96
Formula_0/70.trace,,9.35,0.15,1.11,0.16,0.19,0.39
Formula_0/71.trace,,1200,1.92,1200,1.97,20.35,4.87
Formula_0/72.trace,,1200,3.23,1200,3.31,73.78,8.27
Formula_0/73.trace,,1200,6.45,1200,6.61,543.56,16.67
Formula_0/74.trace,,1200,1.31,443.97,1.34,9.45,3.38
Formula_0/75.trace,,1200,5.08,1200,5.33,288.02,12.99
Formula_0/76.trace,,1200,13.06,1200,13.34,1200,31.99
Formula_0/77.trace,,1200,10.51,1200,10.72,1200,27.09
Formula_0/78.trace,,1200,8.98,1200,9.34,1200,22.03
Formula_0/79.trace,,1200,4.53,1200,4.68,201.73,11.5
Formula_0/8.trace,,1200,2.63,1200,2.71,28.5,6.47
Formula_0/80.trace,,1200,2.56,1200,2.61,40.8,6.5
Formula_0/81.trace,,1200,7.72,1200,8,996.46,19.42
Formula_0/82.trace,,1200,3.9,1200,4.06,137.92,10.14
Formula_0/83.trace,,719.43,6.42,557.73,6.63,591.74,16.66
Formula_0/84.trace,,1200,13.01,1200,13.38,1200,32.98
Formula_0/85.trace,,1200,18.68,1200,19.18,1200,47.5
Formula_0/86.trace,,11.49,0.23,1.78,0.16,0.69,0.47
Formula_0/87.trace,,118.47,2.58,33.27,2.61,41.35,6.5
Formula_0/88.trace,,93.01,1.3,8.44,1.33,8.8,3.22
Formula_0/89.trace,,1200,14.18,1200,14.49,1200,35.43
Formula_0/9.trace,,1200,3.88,1200,3.94,76.08,9.76
Formula_0/90.trace,,1200,9.9,1200,10.15,1200,24.56
Formula_0/91.trace,,1200,1.29,626.59,1.32,9.16,3.47
Formula_0/92.trace,,3.51,0.09,1.9,0.09,0.4,0.23
Formula_0/93.trace,,1200,20.77,1200,21.62,1200,53.71
Formula_0/94.trace,,1200,16.23,1200,16.9,1200,40.85
Formula_0/95.trace,,1200,2.22,1200,2.15,19.79,5.5
Formula_0/96.trace,,1200,2.6,1200,2.65,41.49,6.58
Formula_0/97.trace,,1200,9.02,1200,9.38,1200,23.06
Formula_0/98.trace,,1200,22.44,1200,23.57,1200,58.09
Formula_0/99.trace,,29.65,0.66,1.81,0.68,3.18,1.73
Formula_1/0.trace,,1200,4.44,1200,4.73,255.6,11.34
Formula_1/1.trace,,1200,16.26,1200,16.29,1200,41.06
Formula_1/10.trace,,1200,5.12,1200,5.28,368.32,12.64
Formula_1/100.trace,,1200,5.21,1200,5.21,383.13,13.06
Formula_1/101.trace,,1200,5.3,1200,5.46,334.16,13.2
Formula_1/102.trace,,1200,6.36,1200,6.57,658.61,16.19
Formula_1/103.trace,,1200,3.86,1200,3.93,179.98,9.19
Formula_1/104.trace,,1200,1.27,1200,1.31,20.52,3.24
Formula_1/105.trace,,1200,3.92,1200,4.03,175.76,10.11
Formula_1/106.trace,,1200,2.54,1200,2.73,72.16,6.38
Formula_1/107.trace,,1200,16.04,1200,16.63,1200,40.92
Formula_1/108.trace,,1200,1.3,1200,1.34,21.14,3.23
Formula_1/109.trace,,1200,4.48,1200,4.62,262.91,11.25
Formula_1/11.trace,,1200,1.28,1200,1.31,22.39,3.41
Formula_1/110.trace,,1200,15.82,1200,16.56,1200,39.67
Formula_1/111.trace,,1200,11.8,1200,12.2,1200,30.68
Formula_1/112.trace,,1200,1.89,1200,1.98,39.51,5.01
Formula_1/113.trace,,1200,3.2,1200,3.29,113.13,8.04
Formula_1/114.trace,,1200,4.05,1200,4.34,145.8,10.16
Formula_1/115.trace,,1200,9.75,1200,10.15,1200,24.3
Formula_1/116.trace,,1200,0.66,1200,0.66,9.11,1.68
Formula_1/117.trace,,1200,0.16,1200,0.16,1.89,0.4
Formula_1/118.trace,,1200,13.91,1200,14.42,1200,36.57
Formula_1/119.trace,,1200,5.94,1200,5.8,508.26,15.19
Formula_1/12.trace,,1200,12.86,1200,13.2,1200,34.14
Formula_1/120.trace,,1200,5.82,1200,6.08,346.96,14.67
Formula_1/121.trace,,1200,19.86,1200,20.21,1200,49.88
Formula_1/122.trace,,1200,0.45,1200,0.44,0.46,1.07
Formula_1/123.trace,,1200,17.98,1200,18.54,1200,44.63
Formula_1/124.trace,,1200,8.07,1200,8.35,847.61,20.4
Formula_1/125.trace,,1200,6.44,1200,6.61,663.8,17.57
Formula_1/126.trace,,1200,3.81,1200,3.94,171.81,9.13
Formula_1/127.trace,,1200,2.53,1200,2.67,66.67,6.43
Formula_1/128.trace,,1200,2.07,1200,2.15,34.57,5.32
Formula_1/129.trace,,1200,5.1,1200,5.19,357.41,13.25
Formula_1/13.trace,,1200,2.58,1200,2.69,68.42,6.47
Formula_1/14.trace,,1200,5.18,1200,5.18,360.19,12.9
Formula_1/15.trace,,1200,0.15,1200,0.15,1.88,0.38
Formula_1/16.trace,,1200,0.28,1200,0.29,3.79,0.7
Formula_1/17.trace,,1200,3.86,1200,3.92,167.61,9.75
Formula_1/18.trace,,1200,27.11,1200,28.02,1200,67.92
Formula_1/19.trace,,1200,0.28,1200,0.29,0.33,0.71
Formula_1/2.trace,,1200,11.88,1200,12.13,1200,30.05
Formula_1/20.trace,,1200,5.2,1200,5.33,374.48,13.65
Formula_1/21.trace,,1200,9.09,1200,9.2,1200,22.82
Formula_1/22.trace,,1200,21.58,1200,22.18,1200,54.33
Formula_1/23.trace,,1200,3.27,1200,3.37,103.81,8.25
Formula_1/24.trace,,1200,10.8,1200,11.09,1200,28.14
Formula_1/25.trace,,1200,24.73,1200,25.01,1200,61.08
Formula_1/26.trace,,1200,10.19,1200,10.66,1200,25.43
Formula_1/27.trace,,1200,7.73,1200,7.94,1071.71,19.33
Formula_1/28.trace,,1200,11.53,1200,11.97,1200,29.91
Formula_1/29.trace,,1200,0.14,1200,0.15,0.2,0.37
Formula_1/3.trace,,1200,9.78,1200,9.97,1200,24.58
Formula_1/30.trace,,1200,4.55,1200,4.75,244.15,11.37
Formula_1/31.trace,,1200,2.67,1200,2.76,68.23,6.42
Formula_1/32.trace,,1200,13.29,1200,13.97,1200,34.86
Formula_1/33.trace,,1200,1.33,1200,1.35,22.01,3.59
Formula_1/34.trace,,1200,12.81,1200,13.12,1200,33.76
Formula_1/35.trace,,1200,0.09,1200,0.09,1.27,0.24
Formula_1/36.trace,,1200,5.93,1200,6.04,501.71,15.75
Formula_1/37.trace,,1200,6.6,1200,6.84,553.36,17.33
Formula_1/38.trace,,1200,2.66,1200,2.73,67.89,6.69
Formula_1/39.trace,,1200,1.96,1200,1.99,40.85,5.01
Formula_1/4.trace,,1200,13.9,1200,14.37,1200,35.43
Formula_1/40.trace,,1200,0.67,1200,0.68,9.7,1.7
Formula_1/41.trace,,1200,8,1200,8.24,1025.8,20.24
Formula_1/42.trace,,1200,18.83,1200,19.48,1200,48.3
Formula_1/43.trace,,1200,5.08,1200,5.21,368.84,12.8
Formula_1/44.trace,,1200,5.29,1200,5.5,335.99,13.7
Formula_1/45.trace,,1200,6.45,1200,6.69,659.88,16.08
Formula_1/46.trace,,1200,3.79,1200,4.05,176.89,9.58
Formula_1/47.trace,,1200,1.29,1200,1.31,21.2,3.22
Formula_1/48.trace,,1200,3.93,1200,4.04,177.57,9.96
Formula_1/49.trace,,1200,2.56,1200,2.69,73.06,6.44
Formula_1/5.trace,,1200,5.8,1200,6.01,493.08,14.51
Formula_1/50.trace,,1200,15.89,1200,16.29,1200,40.24
Formula_1/51.trace,,1200,2.08,1200,2.14,47.57,5.41
Formula_1/52.trace,,1200,22.16,1200,22.89,1200,56.88
Formula_1/53.trace,,1200,4.66,1200,4.8,283.33,12.03
Formula_1/54.trace,,1200,8.39,1200,8.63,1200,21.46
Formula_1/55.trace,,1200,0.29,1200,0.3,3.71,0.75
Formula_1/56.trace,,1200,0.69,1200,0.72,9.84,1.77
Formula_1/57.trace,,1200,6.73,1200,6.9,759.71,17.45
Formula_1/58.trace,,1200,4.44,1200,4.64,263.44,11.11
Formula_1/59.trace,,1200,0.27,1200,0.28,3.52,0.71
Formula_1/6.trace,,1200,19.94,1200,20.61,1200,48.52
Formula_1/60.trace,,1200,3.84,1200,3.9,188.45,9.93
Formula_1/61.trace,,1200,0.15,1200,0.16,1.96,0.39
Formula_1/62.trace,,1200,6.45,1200,6.52,622.21,16.34
Formula_1/63.trace,,1200,2.62,1200,2.59,68.93,6.55
Formula_1/64.trace,,1200,1.28,1200,1.35,21.55,3.21
Formula_1/65.trace,,1200,7.65,1200,7.99,1031.63,21.58
Formula_1/66.trace,,1200,1.93,1200,2,41.83,5.09
Formula_1/67.trace,,1200,10.11,1200,10.73,1200,26.6
Formula_1/68.trace,,1200,5.06,1200,5.24,378.52,13.43
Formula_1/69.trace,,1200,12.81,1200,13.28,1200,33.57
Formula_1/7.trace,,1200,17.86,1200,18.4,1200,45.06
Formula_1/70.trace,,1200,8.99,1200,9.23,1200,23.24
Formula_1/71.trace,,1200,3.21,1200,3.27,116.05,8.81
Formula_1/72.trace,,1200,1.33,1200,1.35,21.64,3.27
Formula_1/73.trace,,1200,1.94,1200,2.03,38.89,4.82
Formula_1/74.trace,,1200,3.2,1200,3.27,113.4,8.08
Formula_1/75.trace,,1200,4.11,1200,4.14,144.17,10.14
Formula_1/76.trace,,1200,0.64,1200,0.69,8.74,1.62
Formula_1/77.trace,,1200,0.15,1200,0.16,1.91,0.49
Formula_1/78.trace,,1200,5.88,1200,5.96,348.6,14.61
Formula_1/79.trace,,1200,0.43,1200,0.45,0.49,1.08
Formula_1/8.trace,,1200,6.38,1200,6.58,674.79,16.76
Formula_1/80.trace,,1200,7.98,1200,8.2,850.19,19.26
Formula_1/81.trace,,1200,2.52,1200,2.63,68.51,6.73
Formula_1/82.trace,,1200,2.09,1200,2.19,34.79,5.07
Formula_1/83.trace,,1200,0.28,1200,0.29,0.32,0.68
Formula_1/84.trace,,1200,9.06,1200,9.44,1200,23.11
Formula_1/85.trace,,1200,21.66,1200,22.02,1200,55.08
Formula_1/86.trace,,1200,3.27,1200,3.37,103.28,8.53
Formula_1/87.trace,,1200,10.77,1200,10.96,1200,26.8
Formula_1/88.trace,,1200,24.41,1200,25.35,1200,60.15
Formula_1/89.trace,,1200,10.2,1200,10.54,1200,26.39
Formula_1/9.trace,,1200,3.82,1200,3.95,166.26,9.46
Formula_1/90.trace,,1200,7.66,1200,7.91,1096.83,18.2
Formula_1/91.trace,,1200,0.15,1200,0.15,0.2,0.35
Formula_1/92.trace,,1200,4.61,1200,4.68,251.62,12.13
Formula_1/93.trace,,1200,13.39,1200,13.55,1200,33.8
Formula_1/94.trace,,1200,12.79,1200,13.25,1200,33.32
Formula_1/95.trace,,1200,0.09,1051.99,0.09,1.16,0.22
Formula_1/96.trace,,1200,6.56,1200,6.67,571.79,16.98
Formula_1/97.trace,,1200,2.59,1200,2.74,68.77,7.06
Formula_1/98.trace,,1200,1.96,1200,2.03,42.15,5
Formula_1/99.trace,,1200,0.71,1200,0.68,9.73,1.71
Formula_2/0.trace,,1200,1.41,1200,1.41,49.77,3.64
Formula_2/1.trace,,1200,13.86,1200,14.32,1200,35.56
Formula_2/10.trace,,1200,1.41,1200,1.49,53.16,3.77
Formula_2/100.trace,,1200,6.17,1200,6.53,644.6,15.24
Formula_2/101.trace,,1200,2.1,1200,2.19,83.89,5.25
Formula_2/102.trace,,1200,14.39,1200,14.94,1200,38.5
Formula_2/103.trace,,1200,8.62,1200,8.3,1025.47,20.61
Formula_2/104.trace,,1200,5.44,1200,5.67,495.57,13.91
Formula_2/105.trace,,1200,2.08,1200,2.13,84.44,5.36
Formula_2/106.trace,,1200,19.27,1200,18.71,1200,47.89
Formula_2/107.trace,,1200,12.23,1200,12.52,1200,30.95
Formula_2/108.trace,,1200,0.43,1200,0.45,12.83,1.12
Formula_2/109.trace,,1200,6.04,1200,6.29,438.9,15.67
Formula_2/11.trace,,1200,23.49,1200,22.91,1200,56.65
Formula_2/110.trace,,1200,21.03,1200,21.23,1200,50.69
Formula_2/111.trace,,1200,0.77,1200,0.76,25,1.98
Formula_2/112.trace,,1200,2.71,1200,2.86,128.4,7.15
Formula_2/113.trace,,1200,3.42,1200,3.52,186.82,9.25
Formula_2/114.trace,,1200,7,1200,6.78,809.93,17.86
Formula_2/115.trace,,1200,16.56,1200,17.24,1200,40.89
Formula_2/116.trace,,1200,4.16,1200,4.27,226.68,9.99
Formula_2/117.trace,,1200,1.38,1200,1.4,50.7,3.45
Formula_2/118.trace,,1200,0.15,1200,0.17,1.91,0.38
Formula_2/119.trace,,1200,4.1,1200,4.25,260.92,10.74
Formula_2/12.trace,,1200,0.16,1200,0.16,0.21,0.41
Formula_2/120.trace,,1200,10.32,1200,10.75,1200,25.39
Formula_2/121.trace,,1200,4.72,1200,4.95,346.12,12.73
Formula_2/122.trace,,1200,6.32,1200,6.07,622.78,16.09
Formula_2/123.trace,,1200,2.08,1200,2.17,79.86,4.95
Formula_2/124.trace,,1200,14.39,1200,14.85,1200,35.75
Formula_2/125.trace,,1200,8.27,1200,8.54,958.47,21.66
Formula_2/126.trace,,1200,5.58,1200,5.7,493.92,14.66
Formula_2/127.trace,,1200,2.08,1200,2.11,81.35,5.14
Formula_2/128.trace,,1200,18.78,1200,19.45,1200,48.8
Formula_2/129.trace,,1200,12.2,1200,12.67,1200,29.53
Formula_2/13.trace,,1200,8.17,1200,8.58,1200,20.61
Formula_2/130.trace,,1200,0.44,1200,0.45,13.19,1.17
Formula_2/131.trace,,1200,6.2,1200,6.09,464.77,15.14
Formula_2/132.trace,,1200,20.8,1200,21.18,1200,52.6
Formula_2/133.trace,,1200,0.76,1200,0.76,23.91,1.81
Formula_2/134.trace,,1200,2.8,1200,2.88,134.95,6.97
Formula_2/135.trace,,1200,3.53,1200,3.42,180.98,8.49
Formula_2/136.trace,,1200,0.32,1200,0.31,9.94,0.76
Formula_2/14.trace,,1200,3.66,1200,3.51,195.62,8.9
Formula_2/15.trace,,1200,0.1,27.53,0.1,2.86,0.3
Formula_2/16.trace,,1200,0.77,1200,0.76,27.41,1.93
Formula_2/17.trace,,1200,2.81,1200,2.94,131.06,7.64
Formula_2/18.trace,,1200,2.75,1200,2.83,138,6.69
Formula_2/19.trace,,1200,8.49,1200,8.77,1167.66,21.63
Formula_2/2.trace,,1200,0.29,1200,0.3,9.35,0.76
Formula_2/20.trace,,1200,1.39,1200,1.45,52.26,3.72
Formula_2/21.trace,,1200,4.24,1200,4.3,249.23,11.24
Formula_2/22.trace,,1200,2.76,1200,2.87,117.66,6.8
Formula_2/23.trace,,1200,12.37,1200,12.93,1200,30.54
Formula_2/24.trace,,1200,5.13,1200,5,357.54,12.68
Formula_2/25.trace,,1200,11.17,1200,11.59,1200,28.35
Formula_2/26.trace,,1200,5.58,1200,5.76,448.81,13.77
Formula_2/27.trace,,1200,25.4,1200,26.4,1200,66.93
Formula_2/28.trace,,1200,0.32,1200,0.3,8.91,0.77
Formula_2/29.trace,,1200,20.21,1200,20.58,1200,49.9
Formula_2/3.trace,,1200,4.08,1200,4.28,265.49,10.53
Formula_2/30.trace,,1200,13.76,1200,14.25,1200,33.94
Formula_2/31.trace,,1200,16.89,1200,17.55,1200,42.18
Formula_2/32.trace,,1200,7.13,1200,7.38,740.36,17.57
Formula_2/33.trace,,1200,5.59,1200,5.53,474.79,13.79
Formula_2/34.trace,,1200,9.57,1200,9.74,1200,23.6
Formula_2/35.trace,,1200,11.02,1200,11.41,1200,28.07
Formula_2/36.trace,,1200,6.55,1200,6.38,583.46,16.73
Formula_2/37.trace,,1200,5.64,1200,5.77,459.47,14.57
Formula_2/38.trace,,1200,14.09,1200,14.38,1200,34.83
Formula_2/39.trace,,1200,4.1,1200,4.25,263.98,10.14
Formula_2/4.trace,,1200,5.39,1200,5.66,484.36,14.66
Formula_2/40.trace,,1200,1.86,1200,1.95,75.22,4.91
Formula_2/41.trace,,1200,22.46,1200,23.12,1200,56.48
Formula_2/42.trace,,1200,0.33,1200,0.33,10.92,0.82
Formula_2/43.trace,,1200,6.42,1200,6.57,675.18,16.85
Formula_2/44.trace,,1200,9.93,1200,10.49,1200,24.64
Formula_2/45.trace,,1200,4.75,1200,4.97,387.38,12.54
Formula_2/46.trace,,1200,0.24,1200,0.24,7.78,0.62
Formula_2/47.trace,,1200,5.65,1200,5.45,488.12,14
Formula_2/48.trace,,1200,4.82,1200,4.97,354.58,12.38
Formula_2/49.trace,,1200,0.29,1200,0.3,9.24,0.81
Formula_2/5.trace,,1200,2.74,1200,2.84,140.4,7.17
Formula_2/50.trace,,1200,3.49,1200,3.54,191.44,8.57
Formula_2/51.trace,,1200,9.61,1200,9.96,1200,23.99
Formula_2/52.trace,,1200,13.91,1200,14.37,1200,34.37
Formula_2/53.trace,,1200,2.05,1200,2.1,86,5.38
Formula_2/54.trace,,1200,4.08,1200,4.18,257.18,10.26
Formula_2/55.trace,,1200,2.78,1200,2.85,129.01,7.3
Formula_2/56.trace,,1200,1.38,1200,1.38,50.35,3.65
Formula_2/57.trace,,1200,0.16,1200,0.16,4.81,0.41
Formula_2/58.trace,,1200,6.83,1200,7.11,773.88,16.48
Formula_2/59.trace,,1200,10.96,1200,11.33,1200,28.16
Formula_2/6.trace,,1200,0.16,1200,0.16,1.82,0.41
Formula_2/60.trace,,1200,8.1,1200,8.49,1146.32,20.89
Formula_2/61.trace,,1200,28.73,1200,29.18,1200,75.97
Formula_2/62.trace,,1200,2.14,1200,2.21,88.75,5.12
Formula_2/63.trace,,1200,6.86,1200,6.99,879.23,17.94
Formula_2/64.trace,,1200,1.41,1200,1.48,53.51,3.5
Formula_2/65.trace,,1200,22.61,1200,23.67,1200,54
Formula_2/66.trace,,1200,0.16,53.76,0.16,0.21,0.43
Formula_2/67.trace,,1200,0.1,11.67,0.09,3.01,0.24
Formula_2/68.trace,,1200,0.72,1200,0.73,24.46,1.79
Formula_2/69.trace,,1200,2.81,1200,2.95,133.68,7.15
Formula_2/7.trace,,1200,28.09,1200,29.43,1200,69.55
Formula_2/70.trace,,1200,2.75,1200,2.85,126.81,7.06
Formula_2/71.trace,,1200,8.48,1200,8.88,1200,20.84
Formula_2/72.trace,,1200,1.39,1200,1.46,50.17,3.39
Formula_2/73.trace,,1200,4.32,1200,4.33,259.88,10.4
Formula_2/74.trace,,1200,2.77,1200,2.86,116.95,7.21
Formula_2/75.trace,,1200,12.49,1200,12.73,1200,30.28
Formula_2/76.trace,,1200,5.05,1200,5.07,345.64,12.49
Formula_2/77.trace,,1200,11.27,1200,11.61,1200,29.32
Formula_2/78.trace,,1200,5.61,1200,5.75,447.72,14.18
Formula_2/79.trace,,1200,25.84,1200,26.23,1200,66.56
Formula_2/8.trace,,1200,2.12,1200,2.17,84.83,5.49
Formula_2/80.trace,,1200,0.31,1200,0.3,9.32,0.76
Formula_2/81.trace,,1200,19.97,1200,20.32,1200,50.17
Formula_2/82.trace,,1200,13.69,1200,14.46,1200,36.23
Formula_2/83.trace,,1200,16.98,1200,17.56,1200,42.61
Formula_2/84.trace,,1200,7.08,1200,7.19,733.59,17.62
Formula_2/85.trace,,1200,5.51,1200,5.63,476.42,14.18
Formula_2/86.trace,,1200,9.64,1200,10.02,1200,24.42
Formula_2/87.trace,,1200,10.92,1200,11.23,1200,27.37
Formula_2/88.trace,,1200,6.38,1200,6.52,572.36,16.48
Formula_2/89.trace,,1200,5.67,1200,5.81,449.07,13.82
Formula_2/9.trace,,1200,6.94,1200,6.99,795.02,17.53
Formula_2/90.trace,,1200,14.01,1200,14.62,1200,34.93
Formula_2/91.trace,,1200,4.09,1200,4.3,266.55,10.29
Formula_2/92.trace,,1200,6.87,1200,7.01,820.08,18.48
Formula_2/93.trace,,1200,16.64,1200,16.94,1200,41.68
Formula_2/94.trace,,1200,4.17,1200,4.26,238.75,10.7
Formula_2/95.trace,,1200,1.4,1200,1.43,52.81,3.46
Formula_2/96.trace,,1200,0.15,282.63,0.15,1.89,0.39
Formula_2/97.trace,,1200,4.24,1200,4.08,260.96,10.7
Formula_2/98.trace,,1200,10.41,1200,10.73,1200,24.65
Formula_2/99.trace,,1200,4.76,1200,4.94,359.72,12.03
Formula_3/0.trace,,1200,0.7,212.34,0.7,6.31,2.11
Formula_3/1.trace,,1200,6.78,1200,6.76,1200,17.73
Formula_3/10.trace,,1200,3.37,654.8,3.37,623.48,9.06
Formula_3/100.trace,,290.55,2.93,287.98,2.98,296.87,7.85
Formula_3/101.trace,,40.39,1.5,39.04,1.56,38.93,3.86
Formula_3/102.trace,,304.39,2.73,291.52,2.69,295.36,6.75
Formula_3/103.trace,,0.37,0.06,0.21,0.06,0.14,0.17
Formula_3/104.trace,,149.11,2.03,138.77,2.04,140.54,4.76
Formula_3/105.trace,,450.03,3.31,451.43,3.31,456.37,8.87
Formula_3/106.trace,,1200,3.02,1200,2.97,484.44,7.98
Formula_3/107.trace,,1200,4.74,1200,4.79,1200,12.89
Formula_3/108.trace,,1200,1.49,68.58,1.5,65.18,3.37
Formula_3/109.trace,,1.99,0.39,1.29,0.4,1.49,1.3
Formula_3/11.trace,,1200,6.1,1200,6.05,1200,15.35
Formula_3/110.trace,,20.86,1.11,18.09,1.12,19.24,2.97
Formula_3/111.trace,,1200,3.72,1200,3.77,956,8.98
Formula_3/112.trace,,479.43,3.04,467.24,3.07,480.93,7.57
Formula_3/113.trace,,3.91,0.35,0.92,0.35,1,0.83
Formula_3/114.trace,,8.09,0.09,2.06,0.09,0.16,0.33
Formula_3/115.trace,,1200,2.17,1200,2.17,213.32,5.38
Formula_3/116.trace,,1200,1.04,1200,1.06,18.41,2.58
Formula_3/117.trace,,1200,0.89,228.84,0.96,13.99,2.42
Formula_3/118.trace,,84.6,1.7,74.44,1.69,75.59,4.65
Formula_3/119.trace,,446.16,0.47,11.71,0.48,2.6,1.16
Formula_3/12.trace,,50.42,1.35,41.54,1.4,43.76,3.47
Formula_3/120.trace,,1200,3.18,1200,3.26,639.4,8.39
Formula_3/121.trace,,1200,2.61,1200,2.74,318.69,6.72
Formula_3/122.trace,,1200,0.69,1200,0.69,5.94,1.65
Formula_3/123.trace,,1200,4.5,1200,4.48,1200,13.34
Formula_3/124.trace,,1200,1.82,1200,1.8,125.92,4.17
Formula_3/125.trace,,1200,4,1200,4.05,1200,9.54
Formula_3/126.trace,,1200,3.55,1200,3.52,851.83,9.13
Formula_3/127.trace,,131.17,2,118.32,2.1,117.53,4.85
Formula_3/128.trace,,48.77,1.36,40.84,1.39,42.33,3.34
Formula_3/129.trace,,345.66,2.71,330.69,2.73,333.21,6.29
Formula_3/13.trace,,1200,0.81,145.35,0.81,9.81,1.92
Formula_3/130.trace,,1200,2.37,1200,2.37,221.59,5.57
Formula_3/131.trace,,1200,1.33,1200,1.34,46.7,3.15
Formula_3/132.trace,,595.8,3.36,582.52,3.38,591.45,8.44
Formula_3/14.trace,,1200,4.07,1124.74,4.14,1016.16,10.25
Formula_3/15.trace,,1.54,0.11,0.29,0.11,0.2,0.24
Formula_3/16.trace,,1200,5.41,1200,5.46,1200,13.34
Formula_3/17.trace,,7.51,0.75,6.05,0.76,6.38,1.9
Formula_3/18.trace,,1200,7.51,1200,7.54,1200,18.79
Formula_3/19.trace,,1200,6.71,1200,6.45,1200,16.43
Formula_3/2.trace,,1200,2.04,320.14,2.07,128.31,5.03
Formula_3/20.trace,,139.88,2.23,136.46,2.22,139.1,5.42
Formula_3/21.trace,,1200,4.49,1200,4.47,1200,11.2
Formula_3/22.trace,,559.49,3.72,556.56,3.76,575.54,9.26
Formula_3/23.trace,,231.53,2.57,229.09,2.64,239.36,7.09
Formula_3/24.trace,,1200,5.93,1200,5.95,1200,15.63
Formula_3/25.trace,,75.11,1.87,72.48,1.92,74.88,4.75
Formula_3/26.trace,,10.9,0.68,5.03,0.68,5.46,1.78
Formula_3/27.trace,,1200,6.79,1200,6.77,1200,17.2
Formula_3/28.trace,,290.1,2.95,284.85,3.02,286.5,8.23
Formula_3/29.trace,,38.99,1.49,37.38,1.51,38.79,3.89
Formula_3/3.trace,,1.06,0.09,0.2,0.09,0.16,0.2
Formula_3/30.trace,,302.07,2.73,287.62,2.71,285.02,7.14
Formula_3/31.trace,,0.35,0.06,0.23,0.06,0.13,0.16
Formula_3/32.trace,,151.03,2.05,140.51,2.05,144.13,5.28
Formula_3/33.trace,,450.03,3.31,448.46,3.38,466.77,8.71
Formula_3/34.trace,,1200,2.96,1200,3,490.29,7.23
Formula_3/35.trace,,1200,4.71,1200,4.82,1200,13.78
Formula_3/36.trace,,1200,1.49,80.65,1.5,64.15,3.95
Formula_3/37.trace,,2.31,0.39,1.26,0.4,1.38,0.92
Formula_3/38.trace,,21.29,1.12,19.68,1.1,19.83,2.81
Formula_3/39.trace,,1200,3.81,1200,3.71,971.42,9.9
Formula_3/4.trace,,49.15,1.36,40.75,1.35,40.81,3.75
Formula_3/40.trace,,1200,3.39,1200,3.52,601.53,8.66
Formula_3/41.trace,,1200,34.36,1200,34.55,1200,86.46
Formula_3/42.trace,,1200,10.3,1200,10.19,1200,25.72
Formula_3/43.trace,,1200,0.36,451.87,0.36,1.14,1.1
Formula_3/44.trace,,1200,6.84,1200,6.84,1200,17.92
Formula_3/45.trace,,1200,0.72,1200,0.72,5.52,2.04
Formula_3/46.trace,,1200,13.75,1200,13.91,1200,34.49
Formula_3/47.trace,,1200,5.46,1200,5.51,1200,13.9
Formula_3/48.trace,,1200,2.37,1200,2.38,203.82,5.8
Formula_3/49.trace,,419.49,0.09,344.72,0.09,0.16,0.2
Formula_3/5.trace,,1.63,0.16,0.51,0.16,0.26,0.36
Formula_3/50.trace,,135.5,2.04,121.21,2.13,121.17,5.11
Formula_3/51.trace,,1200,3.43,1200,3.38,633.85,8.2
Formula_3/52.trace,,1200,6.73,1200,6.75,1200,17.8
Formula_3/53.trace,,10.6,0.7,5.22,0.69,5.61,1.74
Formula_3/54.trace,,307.37,2.66,296.86,2.71,293.6,6.87
Formula_3/55.trace,,1.63,0.15,0.34,0.16,0.29,0.37
Formula_3/56.trace,,1200,4.73,1200,4.71,1200,11.77
Formula_3/57.trace,,1200,1.04,69.46,1.02,18.21,2.67
Formula_3/58.trace,,83.66,1.69,74.65,1.7,75.34,4.42
Formula_3/59.trace,,1045.45,4.03,1008.14,4.09,1023.85,9.89
Formula_3/6.trace,,337.52,2.69,326,2.71,335.58,6.33
Formula_3/60.trace,,47.17,1.38,39.65,1.35,39.52,3.67
Formula_3/61.trace,,483.2,3.06,469.79,3.08,482.36,8.16
Formula_3/62.trace,,3.91,0.35,1.07,0.37,1.08,1
Formula_3/63.trace,,8.14,0.09,2.07,0.09,0.16,0.21
Formula_3/64.trace,,1200,2.18,1200,2.19,208.97,6.1
Formula_3/65.trace,,1200,1.03,1200,1.02,18.74,2.77
Formula_3/66.trace,,1200,0.89,319.51,0.94,14.1,1.98
Formula_3/67.trace,,83.11,1.72,73.53,1.7,75.76,4.18
Formula_3/68.trace,,442.48,0.5,8.14,0.48,2.7,1.32
Formula_3/69.trace,,1200,3.21,1200,3.17,637.33,8.22
Formula_3/7.trace,,279.7,2.37,242.07,2.41,244.36,6.15
Formula_3/70.trace,,1200,2.71,1200,2.59,329.38,6.67
Formula_3/71.trace,,1200,0.69,1200,0.71,6.12,1.71
Formula_3/72.trace,,1200,4.45,1200,4.46,1200,12.32
Formula_3/73.trace,,1200,1.81,1200,1.8,125.86,4.83
Formula_3/74.trace,,1200,4.02,1200,4.07,1200,9.44
Formula_3/75.trace,,1200,3.52,1200,3.56,844.96,8.99
Formula_3/76.trace,,133.25,2.04,120.14,2.08,122.5,5.13
Formula_3/77.trace,,50.5,1.35,41.91,1.36,43.08,3.29
Formula_3/78.trace,,345.94,2.71,336.79,2.75,340.84,6.6
Formula_3/79.trace,,1200,2.35,769.59,2.36,225.58,5.61
Formula_3/8.trace,,1200,5.42,1200,5.37,1200,13.15
Formula_3/80.trace,,1200,1.35,1200,1.35,46.15,3.28
Formula_3/81.trace,,594.27,3.37,581.31,3.41,580.39,8.59
Formula_3/82.trace,,280.68,2.39,241.29,2.4,243.88,6.32
Formula_3/83.trace,,0.96,0.09,0.21,0.09,0.16,0.22
Formula_3/84.trace,,1200,3.37,649.36,3.37,614.27,8.89
Formula_3/85.trace,,1200,6.13,1200,6.1,1200,15.27
Formula_3/86.trace,,52.5,1.35,43.06,1.36,44.01,3.82
Formula_3/87.trace,,1200,0.8,772.28,0.81,9.91,2.24
Formula_3/88.trace,,1200,4.07,1072.31,4.07,1047.78,11.14
Formula_3/89.trace,,1200,5.42,1200,5.43,1200,12.97
Formula_3/9.trace,,0.94,0.09,0.23,0.13,0.16,0.21
Formula_3/90.trace,,8,0.74,6.05,0.74,6.47,1.88
Formula_3/91.trace,,1200,7.51,1200,7.53,1200,19.23
Formula_3/92.trace,,1200,6.54,1200,6.6,1200,16.28
Formula_3/93.trace,,1200,4.45,1200,4.46,1200,11.25
Formula_3/94.trace,,555.41,3.69,554.63,3.68,559.63,9.92
Formula_3/95.trace,,225.59,2.56,227.85,2.56,232.79,6.93
Formula_3/96.trace,,1200,5.92,1200,5.91,1200,15.24
Formula_3/97.trace,,74.36,1.86,73.86,1.87,74.9,4.7
Formula_3/98.trace,,10.38,0.68,5.13,0.69,5.55,1.85
Formula_3/99.trace,,1200,6.7,1200,6.78,1200,17.76
Formula_4/0.trace,,1200,5.66,1200,5.67,345.94,13.82
Formula_4/1.trace,,1200,14.2,1200,14.26,1200,35.78
Formula_4/10.trace,,1200,7,1200,7.03,628.6,17.53
Formula_4/100.trace,,1200,6.3,1200,6.38,447.76,15.44
Formula_4/101.trace,,1200,4.24,1200,4.16,157.09,12.14
Formula_4/102.trace,,1200,7.05,1200,6.99,626.39,17.14
Formula_4/103.trace,,1200,5.28,1200,5.21,204.64,12.82
Formula_4/104.trace,,1200,12.43,1200,12.34,1200,30.34
Formula_4/105.trace,,1200,0.7,517.22,0.72,9.43,1.77
Formula_4/106.trace,,1200,6.43,1200,6.42,318.65,15.47
Formula_4/107.trace,,1200,4.89,1200,4.92,254.48,12.47
Formula_4/108.trace,,1200,5.6,325.78,5.54,341.65,13.69
Formula_4/109.trace,,1200,7.6,905.36,7.64,509.35,18.48
Formula_4/11.trace,,1200,16.04,1200,16.12,1200,39.87
Formula_4/110.trace,,1200,2.08,459.72,2.08,39.59,5.2
Formula_4/111.trace,,1200,13.06,1200,13.21,1200,32.06
Formula_4/112.trace,,1200,2.62,1200,2.64,46.67,6.27
Formula_4/113.trace,,1200,9.44,1200,9.54,985.75,22.61
Formula_4/114.trace,,1200,2.89,1200,2.83,67.91,6.84
Formula_4/115.trace,,1200,1.42,395.02,1.43,20.44,3.43
Formula_4/116.trace,,1200,0.37,20.08,0.35,3.47,0.84
Formula_4/117.trace,,28.99,0.17,5.66,0.17,2,0.42
Formula_4/118.trace,,1200,3.72,489.56,3.78,92.35,10.68
Formula_4/119.trace,,1200,10.52,1200,10.52,1200,30.2
Formula_4/12.trace,,1200,13,1200,13.01,1200,31.51
Formula_4/120.trace,,1200,3.47,699.92,3.45,108.57,8.9
Formula_4/121.trace,,1200,1.46,354.09,1.48,18.16,3.69
Formula_4/122.trace,,1200,6.27,1200,6.33,458.9,15.44
Formula_4/123.trace,,1200,4.19,1200,4.26,162.3,10.18
Formula_4/124.trace,,1200,7.06,1200,7.04,640.45,17.52
Formula_4/125.trace,,1200,5.29,1200,5.27,194.89,12.92
Formula_4/126.trace,,1200,12.31,1200,12.48,1200,30.37
Formula_4/127.trace,,1200,0.72,1200,0.72,8.75,1.76
Formula_4/128.trace,,1200,6.34,1200,6.45,314.69,15.71
Formula_4/129.trace,,1200,4.86,1200,4.92,263.51,12.26
Formula_4/13.trace,,1200,2.77,1200,2.79,65.71,6.76
Formula_4/130.trace,,1200,5.63,318.19,5.66,342.58,13.98
Formula_4/131.trace,,1200,7.54,1200,7.54,512.18,21.56
Formula_4/132.trace,,1200,2.09,1200,2.1,39.22,5.25
Formula_4/14.trace,,302.24,3.56,78.12,3.53,113.4,8.74
Formula_4/15.trace,,1200,9.85,1200,9.91,1200,25.63
Formula_4/16.trace,,1200,14.16,1200,14.3,1200,34.8
Formula_4/17.trace,,7.05,0.09,3.63,0.1,1.4,0.24
Formula_4/18.trace,,1200,5.11,1200,5.14,219.51,12.57
Formula_4/19.trace,,23.99,0.24,3.98,0.23,0.77,0.57
Formula_4/2.trace,,27.88,0.16,18.21,0.16,0.61,0.41
Formula_4/20.trace,,1200,11.19,1200,11.24,1200,28.03
Formula_4/21.trace,,1200,8.45,1200,8.5,1120.8,21.03
Formula_4/22.trace,,1200,5.62,1200,5.59,332.96,13.75
Formula_4/23.trace,,858.85,7.13,469.84,7.14,561.61,17.37
Formula_4/24.trace,,1200,20.75,1200,20.84,1200,50.8
Formula_4/25.trace,,140.65,1.43,15.02,1.42,22.18,3.52
Formula_4/26.trace,,1200,25.59,1200,25.34,1200,63.11
Formula_4/27.trace,,1200,4.23,1200,4.2,166.56,10.31
Formula_4/28.trace,,1200,12.65,1200,12.72,1200,30.92
Formula_4/29.trace,,1200,7.14,1200,7.19,563,17.79
Formula_4/3.trace,,43.84,0.29,5.88,0.3,1.15,0.74
Formula_4/30.trace,,72.03,0.73,1.59,0.76,9.83,1.82
Formula_4/31.trace,,654.22,5.64,272.06,5.71,333.45,14.37
Formula_4/32.trace,,1200,24.03,1200,23.83,1200,58.41
Formula_4/33.trace,,1200,2.62,1200,2.64,49.98,6.28
Formula_4/34.trace,,783.59,6.39,420.16,6.38,484.75,16.46
Formula_4/35.trace,,269.16,2.84,42.38,2.81,70.33,7.05
Formula_4/36.trace,,1200,9.96,1200,9.83,1200,24.78
Formula_4/37.trace,,270.01,0.15,6.26,0.16,2.06,0.39
Formula_4/38.trace,,539.06,4.96,199,5.03,267.84,12.87
Formula_4/39.trace,,424.53,4.23,119.4,4.19,164.25,10.44
Formula_4/4.trace,,1200,1.42,1200,1.44,21.17,3.72
Formula_4/40.trace,,1200,29.19,1200,28.86,1200,69.78
Formula_4/41.trace,,1200,82.09,1200,82.08,1200,195.74
Formula_4/42.trace,,1200,0.71,35.96,0.71,8.9,1.86
Formula_4/43.trace,,1200,1.25,530.76,1.27,18.52,3.05
Formula_4/44.trace,,1200,7.01,1200,7.14,649.12,17.2
Formula_4/45.trace,,1200,21.25,1200,21.2,1200,54.87
Formula_4/46.trace,,1200,14.03,1200,14.26,1200,34.09
Formula_4/47.trace,,1200,2.1,1200,2.09,41.46,5.23
Formula_4/48.trace,,1200,14.1,1200,14.13,1200,35.35
Formula_4/49.trace,,1200,5.61,1200,5.71,347.23,14.05
Formula_4/5.trace,,1200,4.2,1021.53,4.27,166.55,10.18
Formula_4/50.trace,,1200,5,1200,4.93,261.02,12.08
Formula_4/51.trace,,1200,8.44,1200,8.5,1056.12,20.71
Formula_4/52.trace,,1200,1.41,1200,1.41,20.75,3.49
Formula_4/53.trace,,1200,9.72,1200,9.86,1200,24.36
Formula_4/54.trace,,1200,3.48,1200,3.5,107.1,8.83
Formula_4/55.trace,,1200,11.24,1200,11.23,1200,27.22
Formula_4/56.trace,,1200,0.16,1200,0.16,1.84,0.46
Formula_4/57.trace,,1200,6.94,664.06,7.03,582.98,17.5
Formula_4/58.trace,,1200,2.79,1200,2.81,70.66,7.14
Formula_4/59.trace,,47.27,0.3,6.44,0.3,3.74,0.75
Formula_4/6.trace,,1200,2.79,1200,2.85,69.59,6.95
Formula_4/60.trace,,1200,4.26,1200,4.29,174.07,10.52
Formula_4/61.trace,,1200,1.39,1200,1.38,20.93,3.42
Formula_4/62.trace,,1200,18.53,1200,18.8,1200,45.35
Formula_4/63.trace,,175.12,2.12,23.55,2.11,39.52,5.35
Formula_4/64.trace,,1200,16.08,1200,16.14,1200,40.32
Formula_4/65.trace,,1200,12.95,1200,12.92,1200,30.79
Formula_4/66.trace,,311.06,3.53,72.58,3.49,114.52,8.68
Formula_4/67.trace,,1200,9.8,1200,9.87,1200,28.33
Formula_4/68.trace,,1200,14.24,1200,14.02,1200,34.66
Formula_4/69.trace,,7,0.09,0.72,0.09,1.18,0.23
Formula_4/7.trace,,1200,1.41,1200,1.39,21.04,3.53
Formula_4/70.trace,,1200,5.09,1200,5.11,220.47,12.65
Formula_4/71.trace,,22.05,0.23,7.31,0.23,0.77,0.58
Formula_4/72.trace,,1200,11.19,1200,11.23,1200,27.86
Formula_4/73.trace,,1200,8.56,1200,8.53,1132.66,21.65
Formula_4/74.trace,,1200,5.6,1200,5.65,343.28,13.74
Formula_4/75.trace,,860.1,7.11,472.7,7.15,546.99,18.25
Formula_4/76.trace,,1200,20.64,1200,20.7,1200,50.42
Formula_4/77.trace,,1200,25.67,1200,25.49,1200,63.09
Formula_4/78.trace,,1200,4.19,266.68,4.26,170.55,10.66
Formula_4/79.trace,,1200,7.24,1200,7.24,594.3,17.75
Formula_4/8.trace,,1200,18.7,1200,18.89,1200,46.26
Formula_4/80.trace,,678.17,5.62,275.83,5.66,328.76,14.79
Formula_4/81.trace,,1200,23.83,1200,23.75,1200,58.53
Formula_4/82.trace,,1200,2.63,1200,2.65,51.41,6.68
Formula_4/83.trace,,804.91,6.42,411.24,6.45,483.78,15.49
Formula_4/84.trace,,273.18,2.79,43.52,2.85,70.13,6.97
Formula_4/85.trace,,1200,9.91,1200,10.02,1200,23.89
Formula_4/86.trace,,289.05,0.16,18.48,0.16,1.92,0.47
Formula_4/87.trace,,510.04,5.03,203.96,5.02,257.87,12.41
Formula_4/88.trace,,423.81,4.29,115.7,4.23,165.64,11.07
Formula_4/89.trace,,1200,13.12,1200,13.32,1200,32.52
Formula_4/9.trace,,177.41,2.11,18.53,2.14,40.65,5.35
Formula_4/90.trace,,1200,2.65,1200,2.64,46.22,6.53
Formula_4/91.trace,,1200,9.52,1200,9.38,960.01,23.26
Formula_4/92.trace,,1200,2.81,1200,2.84,67.02,7.24
Formula_4/93.trace,,1200,1.41,774.57,1.42,21.08,3.56
Formula_4/94.trace,,1200,0.34,54.38,0.34,3.57,0.82
Formula_4/95.trace,,29.34,0.17,14.42,0.17,2.3,0.43
Formula_4/96.trace,,1200,3.72,1200,3.78,90.83,10.61
Formula_4/97.trace,,1200,10.65,1200,10.62,1200,26.02
Formula_4/98.trace,,1200,3.54,172.71,3.51,116.5,8.63
Formula_4/99.trace,,1200,1.49,1200,1.52,18.46,3.8
Formula_5/0.trace,,1200,0.18,1200,0.18,0.94,0.45
Formula_5/1.trace,,388.41,3.13,326.26,3.14,345.69,7.94
Formula_5/10.trace,,1200,5.35,1200,5.42,1200,14.28
Formula_5/100.trace,,2.78,0.1,0.67,0.11,0.63,0.26
Formula_5/101.trace,,181.04,2.36,138,2.35,143.89,5.9
Formula_5/102.trace,,1200,2.86,1200,2.88,365.73,7.33
Formula_5/103.trace,,1200,1.53,1200,1.56,64.19,3.8
Formula_5/104.trace,,124.19,1.97,80.15,1.94,87.39,4.93
Formula_5/105.trace,,1200,3.44,1200,3.46,630.91,8.59
Formula_5/106.trace,,77.07,1.55,40.44,1.54,45.39,4.23
Formula_5/107.trace,,48.29,1.16,18.28,1.18,22.62,3.11
Formula_5/108.trace,,1200,0.97,1200,0.97,18.08,2.47
Formula_5/109.trace,,497.05,3.48,433.55,3.46,456.91,8.94
Formula_5/11.trace,,1200,0.81,1200,0.8,11.27,2.1
Formula_5/110.trace,,12.98,0.42,1.39,0.42,2.64,1.1
Formula_5/111.trace,,1200,4.42,1200,4.46,1200,11.45
Formula_5/112.trace,,1200,0.5,1200,0.52,4.18,1.28
Formula_5/113.trace,,1200,4.97,1200,5.04,1200,12.54
Formula_5/114.trace,,375.28,3.09,306.26,3.11,331.43,8.27
Formula_5/115.trace,,1200,1.99,1200,1.98,133.42,5.06
Formula_5/116.trace,,1200,2.57,1200,2.48,228.01,6.44
Formula_5/117.trace,,261.08,2.69,202.3,2.72,214.85,6.72
Formula_5/118.trace,,627.93,3.94,548.23,3.87,575.93,11.58
Formula_5/119.trace,,25.81,0.83,5.73,0.8,8.98,2.11
Formula_5/12.trace,,149.66,2.56,144.21,2.57,158.44,6.77
Formula_5/120.trace,,1200,3.84,1200,3.92,779.07,10.16
Formula_5/121.trace,,2.88,0.1,0.61,0.17,0.57,0.27
Formula_5/122.trace,,183.36,2.33,139.07,2.33,152.39,6.09
Formula_5/123.trace,,1200,2.89,1200,2.93,367.96,7.55
Formula_5/124.trace,,1200,1.55,1200,1.55,65.1,3.94
Formula_5/125.trace,,121.55,1.99,79.14,1.98,84.41,4.71
Formula_5/126.trace,,1200,3.44,1200,3.46,651.28,8.61
Formula_5/127.trace,,76.08,1.57,40.2,1.55,45.07,4.09
Formula_5/13.trace,,1200,4.63,1200,4.64,1048.03,14.09
Formula_5/14.trace,,1200,6.23,1200,6.27,1200,15.23
Formula_5/15.trace,,6.19,0.45,1.62,0.45,3.12,1.23
Formula_5/16.trace,,202.64,3.01,193.28,3,210.46,7.67
Formula_5/17.trace,,1200,7.76,1200,7.7,1200,20.25
Formula_5/18.trace,,648.27,3.88,571.15,3.89,605.39,10.33
Formula_5/19.trace,,25.52,1.28,20.12,1.28,25.4,3.59
Formula_5/2.trace,,4.36,0.1,0.63,0.1,0.63,0.26
Formula_5/20.trace,,1200,2.37,1200,2.43,201.39,6.3
Formula_5/21.trace,,1200,7.04,1200,6.99,1200,17.88
Formula_5/22.trace,,1200,3.49,1200,3.46,565.76,8.79
Formula_5/23.trace,,1200,4.84,1200,5,1200,14.51
Formula_5/24.trace,,26.18,0.8,6.11,0.79,8.92,2.09
Formula_5/25.trace,,1200,4.01,1200,4.04,840.34,10.22
Formula_5/26.trace,,78.75,0.1,11.16,0.1,0.56,0.26
Formula_5/27.trace,,1.35,0.07,1,0.07,0.37,0.18
Formula_5/28.trace,,1200,5.76,1200,5.62,1200,14.68
Formula_5/29.trace,,1200,7.5,1200,7.61,1200,19.63
Formula_5/3.trace,,1200,7.73,1200,7.82,1200,20.51
Formula_5/30.trace,,52.54,1.74,45,1.71,52.14,5.13
Formula_5/31.trace,,356.64,3.08,298.76,3.14,306.77,9.37
Formula_5/32.trace,,1200,1.55,1200,1.55,46.29,4.01
Formula_5/33.trace,,178.7,2.35,132.56,2.34,144.71,6.12
Formula_5/34.trace,,91.24,2.13,84.07,2.16,92.31,5.78
Formula_5/35.trace,,340.68,3.44,332.21,3.43,366.84,8.95
Formula_5/36.trace,,569.79,4.33,564.76,4.3,571.84,12.73
Formula_5/37.trace,,1200,1.67,1200,1.71,69.17,4.2
Formula_5/38.trace,,1200,8.42,1200,8.48,1200,25.2
Formula_5/39.trace,,1200,0.79,1130.16,0.77,8.01,2.01
Formula_5/4.trace,,25.1,0.78,5.68,0.79,8.87,2.06
Formula_5/40.trace,,1200,15.44,1200,15.5,1200,37.83
Formula_5/41.trace,,1200,0.41,1200,0.4,3.04,1.09
Formula_5/42.trace,,1200,41.01,1200,41.34,1200,102.73
Formula_5/43.trace,,1200,3.88,1200,3.93,623.07,11.72
Formula_5/44.trace,,1200,11.6,1200,11.61,1200,30.62
Formula_5/45.trace,,1200,7.75,1200,7.71,1200,19.82
Formula_5/46.trace,,81.44,0.1,19.67,0.11,0.57,0.3
Formula_5/47.trace,,1200,0.79,448.65,0.79,9.19,2.07
Formula_5/48.trace,,1060.37,4.65,976.77,4.63,1002.65,11.91
Formula_5/49.trace,,189.35,2.34,143.33,2.34,153.65,6.2
Formula_5/5.trace,,168.87,2.34,126.21,2.32,134.45,5.82
Formula_5/50.trace,,257.6,2.69,204.07,2.73,211.03,7.16
Formula_5/51.trace,,1200,7.85,1200,7.73,1200,20.57
Formula_5/52.trace,,1200,3.9,1200,3.88,585.43,10.11
Formula_5/53.trace,,6.08,0.18,1.48,0.18,0.96,0.45
Formula_5/54.trace,,47.26,1.2,18.25,1.16,23.19,3.02
Formula_5/55.trace,,356.82,3.13,294.44,3.21,315.13,9.25
Formula_5/56.trace,,116.71,1.95,73.6,1.94,79.97,5.1
Formula_5/57.trace,,1200,5.42,1200,5.34,1200,13.95
Formula_5/58.trace,,1200,1.59,82.48,1.6,48.62,3.96
Formula_5/59.trace,,1200,6.31,1200,6.24,1200,15.82
Formula_5/6.trace,,77.41,1.57,40.39,1.57,47.67,4.2
Formula_5/60.trace,,1200,6.48,1200,6.48,1200,16.56
Formula_5/61.trace,,1200,5.44,1200,5.4,1200,14.06
Formula_5/62.trace,,1200,0.8,1200,0.81,10.88,1.94
Formula_5/63.trace,,152.93,2.59,144.26,2.59,158.27,6.27
Formula_5/64.trace,,1200,4.65,1200,4.63,1081.51,12.03
Formula_5/65.trace,,1200,6.19,1200,6.18,1200,16.34
Formula_5/66.trace,,6.88,0.45,1.59,0.44,3.2,1.13
Formula_5/67.trace,,200.72,3.03,194.55,3.05,212.18,7.85
Formula_5/68.trace,,651.26,3.89,576.75,3.86,596.02,9.92
Formula_5/69.trace,,26.29,1.29,20.47,1.29,25.61,3.2
Formula_5/7.trace,,471.8,3.83,472.25,3.86,478.88,9.96
Formula_5/70.trace,,1200,6.99,1200,7.03,1200,17.03
Formula_5/71.trace,,1200,3.46,1200,3.47,560.83,8.66
Formula_5/72.trace,,1200,4.9,1200,4.88,1200,12.37
Formula_5/73.trace,,26.64,0.79,6.15,0.8,9.35,2.1
Formula_5/74.trace,,1200,4.04,1200,4.1,836.05,10.1
Formula_5/75.trace,,73,0.1,13.24,0.1,0.55,0.26
Formula_5/76.trace,,1.34,0.07,0.43,0.07,0.37,0.17
Formula_5/77.trace,,1200,5.6,1200,5.61,1200,14.36
Formula_5/78.trace,,1200,7.44,1200,7.47,1200,18.16
Formula_5/79.trace,,51.6,1.73,44.88,1.73,52.66,4.3
Formula_5/8.trace,,1200,6.55,1200,6.63,1200,16.73
Formula_5/80.trace,,355.75,3.11,299.17,3.13,310.87,7.84
Formula_5/81.trace,,1200,1.55,434.93,1.57,45.26,3.86
Formula_5/82.trace,,91.97,2.14,85.53,2.14,97.36,5.34
Formula_5/83.trace,,337.59,3.48,336.02,3.38,353.82,8.47
Formula_5/84.trace,,1200,1.68,1200,1.71,69.81,4.26
Formula_5/85.trace,,1200,8.48,1200,8.63,1200,22.01
Formula_5/86.trace,,45.97,1.17,17.85,1.17,23.63,3.04
Formula_5/87.trace,,1200,0.99,1200,0.99,17.65,2.57
Formula_5/88.trace,,494.22,3.48,431.99,3.51,459.58,8.95
Formula_5/89.trace,,13.15,0.43,1.44,0.43,2.98,1.04
Formula_5/9.trace,,12.26,0.89,7.41,0.87,10.49,2.25
Formula_5/90.trace,,1200,4.42,1200,4.46,1200,11.09
Formula_5/91.trace,,1200,0.51,1200,0.52,4.13,1.27
Formula_5/92.trace,,1200,4.88,1200,4.94,1200,14.46
Formula_5/93.trace,,375.1,3.09,312.87,3.12,324.76,7.85
Formula_5/94.trace,,1200,1.97,1200,1.97,128.93,5.24
Formula_5/95.trace,,1200,2.49,1200,2.47,224.77,5.92
Formula_5/96.trace,,253.81,2.69,201.42,2.73,216.26,8.15
Formula_5/97.trace,,626.3,3.88,549.23,3.85,584.73,9.82
Formula_5/98.trace,,26.59,0.79,5.72,0.78,8.78,2.22
Formula_5/99.trace,,1200,3.93,1200,3.88,826.04,9.81
Formula_6/0.trace,,1200,36.69,1200,36.34,1200,89.86
Formula_6/1.trace,,1200,17.43,1200,17.72,1200,42.83
Formula_6/10.trace,,1200,1.72,27.89,1.75,22.84,4.52
Formula_6/100.trace,,1200,4.28,1200,4.34,107.03,10.68
Formula_6/101.trace,,507.85,7.49,1200,7.42,280.57,19.08
Formula_6/102.trace,,50.8,1.47,1200,1.46,3.5,3.55
Formula_6/103.trace,,123.6,3.1,1200,3.17,29.64,7.76
Formula_6/104.trace,,1200,5.21,1200,5.35,180.25,14.95
Formula_6/105.trace,,1200,1.73,117.02,1.76,21.86,4.64
Formula_6/106.trace,,368.97,6.39,1200,6.36,171.1,15.49
Formula_6/107.trace,,1200,6.85,1200,6.95,370.06,17.41
Formula_6/108.trace,,1200,8.71,1200,8.75,629.1,21.67
Formula_6/109.trace,,1200,12.13,1200,12.2,1116.54,29.49
Formula_6/11.trace,,1200,21.47,1200,21.35,1200,52.31
Formula_6/110.trace,,225.52,4.57,1200,4.58,73.6,11.76
Formula_6/111.trace,,1113.3,10.75,1200,10.72,807.61,25.95
Formula_6/112.trace,,1.2,0.2,1200,0.2,0.32,0.49
Formula_6/113.trace,,1200,3.47,219.05,3.48,72.87,8.28
Formula_6/114.trace,,1200,0.86,1200,0.89,9.51,2.15
Formula_6/115.trace,,1200,13.64,1200,13.64,1200,33.79
Formula_6/116.trace,,1200,9.56,698.75,9.66,662.37,23.9
Formula_6/117.trace,,1200,2.59,816.71,2.63,40.55,6.32
Formula_6/118.trace,,1200,4.27,1200,4.28,112.92,10.91
Formula_6/119.trace,,507.79,7.42,1200,7.46,276.12,19.72
Formula_6/12.trace,,1200,17.49,1200,17.85,1200,43.66
Formula_6/120.trace,,55.32,1.47,1200,1.47,3.38,3.53
Formula_6/121.trace,,125.28,3.12,1200,3.09,29.93,7.73
Formula_6/122.trace,,1200,5.2,1200,5.16,172.74,12.69
Formula_6/123.trace,,1200,5.99,1200,6.1,262.39,14.99
Formula_6/124.trace,,1200,15.13,1200,15.25,1200,38.35
Formula_6/125.trace,,1200,7.88,1200,7.89,532.5,20.33
Formula_6/13.trace,,1200,8.18,1200,8,499.95,19.33
Formula_6/14.trace,,1200,8.75,1200,8.77,649.99,21.53
Formula_6/15.trace,,1200,3.54,1200,3.57,74.24,8.89
Formula_6/16.trace,,1200,0.89,1200,0.9,10.2,2.3
Formula_6/17.trace,,1200,17.03,1200,16.74,1200,40.68
Formula_6/18.trace,,1200,1.77,1200,1.78,23.62,4.61
Formula_6/19.trace,,1200,5.15,489.44,5.19,183.83,12.75
Formula_6/2.trace,,1200,6.9,1200,6.94,371.1,17.13
Formula_6/20.trace,,1200,13.84,1200,14,1200,34.56
Formula_6/21.trace,,644.34,8.1,1200,8.2,442.21,21.83
Formula_6/22.trace,,77.04,2.5,1200,2.49,18.9,6.05
Formula_6/23.trace,,1200,15.75,1200,16.07,1200,40.27
Formula_6/24.trace,,1200,10.41,1200,10.39,1024.15,26.65
Formula_6/25.trace,,1200,8.91,1200,8.82,668.6,24.01
Formula_6/26.trace,,2.77,0.18,1200,0.18,0.69,0.5
Formula_6/27.trace,,1200,7.11,1200,7.08,375.53,18.68
Formula_6/28.trace,,1200,19.79,1200,20.01,1200,48.18
Formula_6/29.trace,,1200,12.2,1200,12.36,1200,31.44
Formula_6/3.trace,,1200,10.49,1200,10.33,1084.22,26.59
Formula_6/30.trace,,1200,5.23,1200,5.28,163.88,13.73
Formula_6/31.trace,,1200,10.99,1200,11.08,1045.94,27.33
Formula_6/32.trace,,267.07,5.28,1200,5.38,132.91,12.65
Formula_6/33.trace,,1200,6.25,1200,6.33,244.92,15.5
Formula_6/34.trace,,1200,7.03,1200,6.91,348.66,17.4
Formula_6/35.trace,,2.21,0.31,1200,0.31,0.44,0.79
Formula_6/36.trace,,1200,3.41,1200,3.46,70.16,8.92
Formula_6/37.trace,,8.24,0.11,4.61,0.11,1.23,0.28
Formula_6/38.trace,,1200,24.19,1200,23.95,1200,59.02
Formula_6/39.trace,,1200,13.53,1200,13.37,1200,33.44
Formula_6/4.trace,,1200,13.98,1200,14.04,1200,35.12
Formula_6/40.trace,,1200,12.18,1200,12.34,1200,31.64
Formula_6/41.trace,,1200,2.66,1200,2.69,44.22,7.17
Formula_6/42.trace,,1200,4.29,1200,4.37,116.58,10.88
Formula_6/43.trace,,1200,13.77,1200,14,1200,34.48
Formula_6/44.trace,,1200,1.69,15.86,1.73,23.48,4.31
Formula_6/45.trace,,1200,6.01,1200,6.1,261.63,15.64
Formula_6/46.trace,,1200,6.85,1200,7,344.68,17.57
Formula_6/47.trace,,1200,10.68,1200,10.46,1164.95,25
Formula_6/48.trace,,1200,8.71,1200,8.68,653.65,21.63
Formula_6/49.trace,,4.03,0.21,1200,0.21,0.85,0.52
Formula_6/5.trace,,1200,5.15,1200,5.28,171.61,13.15
Formula_6/50.trace,,1200,0.37,30.74,0.4,4,0.97
Formula_6/51.trace,,1200,5.13,1200,5.17,172.37,12.79
Formula_6/52.trace,,1200,17.5,1200,17.48,1200,50.72
Formula_6/53.trace,,1200,3.42,1200,3.43,69.01,9.33
Formula_6/54.trace,,1200,7.09,1200,6.95,372.11,17.46
Formula_6/55.trace,,1200,8.8,1200,8.8,674.73,22.37
Formula_6/56.trace,,1200,12.34,1200,12.09,1152.3,29.27
Formula_6/57.trace,,1126.15,10.79,1200,10.8,803.63,26.66
Formula_6/58.trace,,1200,13.54,1200,13.69,1200,32.85
Formula_6/59.trace,,1200,6.14,1200,6.03,280.76,14.82
Formula_6/6.trace,,1200,3.39,1200,3.44,66.16,8.61
Formula_6/60.trace,,1200,15.29,1200,15.34,1200,35.9
Formula_6/61.trace,,1200,7.89,1200,7.95,539.64,19.85
Formula_6/62.trace,,1200,4.5,1200,4.48,119.16,11.37
Formula_6/63.trace,,1200,27.25,1200,27.65,1200,65.88
Formula_6/64.trace,,1200,2.64,1200,2.67,41.96,6.56
Formula_6/65.trace,,1200,1.72,161.71,1.74,22.55,4.27
Formula_6/66.trace,,1200,21.81,1200,21.44,1200,53.13
Formula_6/67.trace,,1200,17.52,1200,17.86,1200,44.43
Formula_6/68.trace,,1200,7.96,1200,7.97,503.56,20.63
Formula_6/69.trace,,1200,8.71,1200,8.64,637.01,22.25
Formula_6/7.trace,,1200,4.46,1200,4.44,121.06,11.15
Formula_6/70.trace,,1200,3.52,1200,3.55,75.01,9.74
Formula_6/71.trace,,1200,0.89,1200,0.9,11.21,2.43
Formula_6/72.trace,,1200,16.76,1200,16.63,1200,41.48
Formula_6/73.trace,,1200,13.8,1200,13.84,1200,32.98
Formula_6/74.trace,,650.28,8.13,1200,8.22,435.39,19.65
Formula_6/75.trace,,75.34,2.48,1200,2.54,19.28,7.06
Formula_6/76.trace,,1200,15.9,1200,15.9,1200,39.72
Formula_6/77.trace,,1200,10.47,1200,10.28,1017.76,29.84
Formula_6/78.trace,,1200,8.89,1200,9.1,657.65,22.72
Formula_6/79.trace,,2.73,0.18,1200,0.18,0.72,0.45
Formula_6/8.trace,,1200,27.38,1200,27.6,1200,67.7
Formula_6/80.trace,,1200,7.18,1200,7.15,377.4,17.92
Formula_6/81.trace,,1200,20.12,1200,19.93,1200,49.53
Formula_6/82.trace,,1200,12.22,1200,12.35,1200,31.18
Formula_6/83.trace,,1200,5.32,1200,5.29,168.07,13.53
Formula_6/84.trace,,1200,11.13,1200,11.16,1162.66,28.07
Formula_6/85.trace,,257.3,5.42,1200,5.39,132.35,12.98
Formula_6/86.trace,,1200,6.23,1200,6.26,236.62,15.8
Formula_6/87.trace,,2.1,0.31,1200,0.31,0.39,0.86
Formula_6/88.trace,,1200,3.49,409.29,3.44,70.74,8.5
Formula_6/89.trace,,8.83,0.11,7.39,0.11,1.23,0.29
Formula_6/9.trace,,1200,2.67,1200,2.69,43.1,6.6
Formula_6/90.trace,,1200,24.25,1200,24.27,1200,58.69
Formula_6/91.trace,,1200,13.6,1200,13.81,1200,38.42
Formula_6/92.trace,,1200,1.76,209.3,1.81,21.53,4.21
Formula_6/93.trace,,371.86,6.3,1200,6.43,174.04,16.3
Formula_6/94.trace,,219.22,4.65,1200,4.68,72.31,11.19
Formula_6/95.trace,,1.18,0.2,1200,0.2,0.32,0.52
Formula_6/96.trace,,1200,3.47,98.22,3.48,74.18,8.59
Formula_6/97.trace,,1200,0.86,1191.91,0.86,9.24,2.48
Formula_6/98.trace,,1200,9.7,598.13,9.48,621.94,23.45
Formula_6/99.trace,,1200,2.58,38.66,2.6,40.88,6.82
Formula_7/0.trace,,1200,12.42,1200,12.83,1200,32.92
Formula_7/1.trace,,1200,16.22,1200,16.22,1200,41.09
Formula_7/10.trace,,1200,14.04,1200,14.29,1200,36.49
Formula_7/100.trace,,1200,1.62,1200,1.64,45.74,4.2
Formula_7/101.trace,,1200,13.11,1200,13.23,1200,32.54
Formula_7/102.trace,,1200,8.83,832.96,8.04,463.27,22.63
Formula_7/103.trace,,1200,7.94,1200,6.31,877.52,20.44
Formula_7/104.trace,,1200,6.25,1200,5.26,328.06,16.23
Formula_7/105.trace,,1200,5.16,121.66,5.2,104.12,13.33
Formula_7/106.trace,,1200,5.24,1200,0.19,243.76,13.15
Formula_7/107.trace,,21.33,0.19,8.7,10.47,0.24,0.48
Formula_7/108.trace,,1200,10.66,1200,3.03,790.54,26.01
Formula_7/109.trace,,1200,2.99,1200,2,100.86,7.6
Formula_7/11.trace,,1200,2.01,185.47,11.73,9.83,4.92
Formula_7/110.trace,,1200,11.68,1081.65,4.81,1037.3,29.83
Formula_7/111.trace,,1200,4.78,1200,6.63,211.33,12.4
Formula_7/112.trace,,1200,6.61,1200,4,208.82,16.71
Formula_7/113.trace,,1200,3.92,155.63,3.67,147.76,10.04
Formula_7/114.trace,,1200,3.59,1200,0.74,40.99,9.42
Formula_7/115.trace,,1200,0.73,223.04,7.27,1.19,2.02
Formula_7/116.trace,,1200,7.22,1200,2.46,478.51,18.17
Formula_7/117.trace,,1200,2.46,1200,11.52,18.08,6.6
Formula_7/12.trace,,1200,11.34,1200,9.33,1197.67,29.17
Formula_7/13.trace,,1200,9.22,1200,8.16,617.72,23.22
Formula_7/14.trace,,1200,8,1200,5.82,782.6,20.75
Formula_7/15.trace,,1200,5.76,1200,13.44,142.98,14.52
Formula_7/16.trace,,1200,13.42,1200,0.12,1200,33.82
Formula_7/17.trace,,35.07,0.12,21.85,7.71,0.21,0.35
Formula_7/18.trace,,1200,7.65,1200,6.03,563.23,19.67
Formula_7/19.trace,,1200,6.03,1200,5.99,480.98,15.85
Formula_7/2.trace,,1200,5.99,1200,9.16,308.91,15.12
Formula_7/20.trace,,1200,9.04,433.89,1.55,901.51,23.37
Formula_7/21.trace,,1200,1.54,1200,3.24,42.31,3.94
Formula_7/22.trace,,1200,3.14,1200,7.09,28.05,8.2
Formula_7/23.trace,,1200,7.02,498.51,15.37,612.06,17.65
Formula_7/24.trace,,1200,15.35,1200,5.01,1200,39.4
Formula_7/25.trace,,1200,4.93,1200,7.67,419.75,13.22
Formula_7/26.trace,,1200,7.83,1200,12.54,589.54,19.72
Formula_7/27.trace,,1200,12.3,1200,4,1200,32.11
Formula_7/28.trace,,1200,3.86,1200,10.92,49.98,9.81
Formula_7/29.trace,,1200,10.91,1200,3.03,1200,27.84
Formula_7/3.trace,,1200,2.99,1200,2.98,21.79,7.93
Formula_7/30.trace,,1200,3.01,230.85,19.32,90.12,7.77
Formula_7/31.trace,,1200,19.22,1200,6.39,1200,50.44
Formula_7/32.trace,,1200,6.37,1200,0.19,568.9,15.97
Formula_7/33.trace,,21.27,0.17,17.45,9.12,0.23,0.44
Formula_7/34.trace,,1200,9.03,1200,5.07,1143.87,23.02
Formula_7/35.trace,,1200,5,194.2,16.63,383.16,13.15
Formula_7/36.trace,,1200,16.61,1200,1.87,1200,41.19
Formula_7/37.trace,,1200,1.84,124.43,16.83,5.56,4.82
Formula_7/38.trace,,1200,16.85,1200,5.47,1200,43.18
Formula_7/39.trace,,1200,5.42,1200,33.7,472.96,13.62
Formula_7/4.trace,,1200,33.59,1200,1.62,1200,83.33
Formula_7/40.trace,,1200,1.61,1200,0.14,4.82,4.01
Formula_7/41.trace,,83.39,0.14,7.81,3.81,0.21,0.36
Formula_7/42.trace,,1200,3.89,1200,15.86,136.84,9.56
Formula_7/43.trace,,1200,15.72,1200,4.85,1200,39.76
Formula_7/44.trace,,1200,4.76,1200,10.74,212.6,12.06
Formula_7/45.trace,,1200,10.58,1200,0.34,1200,27.01
Formula_7/46.trace,,45.15,0.34,11.39,6,0.49,1.01
Formula_7/47.trace,,1200,5.97,1200,7.56,319.41,15.27
Formula_7/48.trace,,1200,7.49,1200,3.17,523.87,19.43
Formula_7/49.trace,,1200,3.21,1200,3.21,103.92,8.08
Formula_7/5.trace,,1200,9.18,1200,9.33,798.56,24
Formula_7/50.trace,,1200,8.99,1200,8.91,745.26,22.07
Formula_7/51.trace,,1200,13.41,1200,13.57,1200,34.88
Formula_7/52.trace,,1200,2.38,1200,2.4,72.51,6.1
Formula_7/53.trace,,1200,1.62,1200,1.65,44.15,4.12
Formula_7/54.trace,,1200,13.21,1200,13.29,1200,32.96
Formula_7/55.trace,,1200,8.9,475.72,8.97,473.35,22.45
Formula_7/56.trace,,1200,7.84,1200,8,886.81,20.06
Formula_7/57.trace,,1200,6.29,1200,6.18,338.29,16.54
Formula_7/58.trace,,1200,5.23,149.36,5.29,104.78,13.09
Formula_7/59.trace,,1200,5.14,1200,5.23,248.93,13.02
Formula_7/6.trace,,1200,5.11,1200,5.18,109.04,13.16
Formula_7/60.trace,,22.68,0.19,5.28,0.19,0.28,0.56
Formula_7/61.trace,,1200,10.4,1200,10.53,789.5,26.13
Formula_7/62.trace,,1200,2.99,1200,3.05,98.51,7.95
Formula_7/63.trace,,1200,11.67,1134.13,11.62,1038.23,28.76
Formula_7/64.trace,,1200,4.86,1200,4.87,209.6,12.25
Formula_7/65.trace,,1200,6.58,1200,6.67,215.63,16.55
Formula_7/66.trace,,1200,3.89,1200,4.01,144.88,9.73
Formula_7/67.trace,,1200,3.61,1200,3.64,39.96,9.03
Formula_7/68.trace,,1200,0.74,1200,0.74,1.09,1.93
Formula_7/69.trace,,1200,7.25,1200,7.26,469.79,18.02
Formula_7/7.trace,,1200,4,1200,4.02,280.21,10.19
Formula_7/70.trace,,1200,2.43,1200,2.47,17.3,6.34
Formula_7/71.trace,,1200,4.08,1200,4.04,276.55,10.23
Formula_7/72.trace,,1200,1.03,1200,1.02,25.96,2.78
Formula_7/73.trace,,1200,9.93,924.69,10.2,1177.57,25.43
Formula_7/74.trace,,1200,14.13,1200,14.19,1200,36.14
Formula_7/75.trace,,1200,11.44,1200,11.35,1200,28.45
Formula_7/76.trace,,1200,9.27,1200,9.37,613.08,23.46
Formula_7/77.trace,,1200,8.01,1200,8.16,767.26,20.63
Formula_7/78.trace,,1200,5.74,1200,5.81,144.15,14.52
Formula_7/79.trace,,1200,13.54,1200,13.5,1200,33.64
Formula_7/8.trace,,1200,1.03,1200,1.02,26.24,2.6
Formula_7/80.trace,,35.13,0.12,35.51,0.15,0.21,0.33
Formula_7/81.trace,,1200,7.67,1200,7.74,567.76,21.11
Formula_7/82.trace,,1200,5.96,180.73,6.01,480.01,15.51
Formula_7/83.trace,,1200,9.12,733.64,9.1,909.68,22.89
Formula_7/84.trace,,1200,1.56,1200,1.56,43.61,3.95
Formula_7/85.trace,,1200,3.15,1200,3.14,27.08,8.31
Formula_7/86.trace,,1200,6.99,1200,7.08,601.39,18
Formula_7/87.trace,,1200,15.23,1200,15.39,1200,38.25
Formula_7/88.trace,,1200,4.96,1200,5.04,429.6,12.92
Formula_7/89.trace,,1200,7.68,1200,7.8,572.62,19.38
Formula_7/9.trace,,1200,10.12,801,10.23,1200,26.5
Formula_7/90.trace,,1200,12.43,1200,12.53,1200,31.35
Formula_7/91.trace,,1200,3.88,607.52,3.92,52.59,9.92
Formula_7/92.trace,,1200,10.85,1200,11.06,1200,27.3
Formula_7/93.trace,,1200,2.97,1200,3,91.16,7.56
Formula_7/94.trace,,1200,19.34,1200,19.68,1200,48.17
Formula_7/95.trace,,1200,6.34,1200,6.38,577.12,16.43
Formula_7/96.trace,,1200,8.97,1200,9.16,1106.91,23.26
Formula_7/97.trace,,1200,4.96,1200,5.02,384.71,12.85
Formula_7/98.trace,,1200,16.52,1200,16.74,1200,41.8
Formula_7/99.trace,,1200,16.92,1200,16.96,1200,41.9
Formula_8/0.trace,,1200,2.69,1200,2.79,313.48,6.91
Formula_8/1.trace,,1200,5.38,1200,5.47,1200,13.95
Formula_8/10.trace,,1200,6.13,1200,6.22,1200,15.8
Formula_8/100.trace,,1200,1.35,1200,1.37,41.37,3.5
Formula_8/101.trace,,1200,4.52,1200,4.71,1200,11.63
Formula_8/102.trace,,1200,3.34,1200,3.49,600.44,8.6
Formula_8/103.trace,,1200,3.04,1200,3.12,585.41,7.58
Formula_8/104.trace,,1200,0.09,1200,0.1,0.17,0.23
Formula_8/105.trace,,1200,1.8,1200,1.77,106.7,4.39
Formula_8/106.trace,,1200,0.47,1200,0.48,2.14,1.19
Formula_8/107.trace,,1200,1.35,1200,1.39,42.62,3.52
Formula_8/108.trace,,1200,0.69,1200,0.7,5.41,1.76
Formula_8/109.trace,,1200,2.36,1200,2.44,220.58,6.02
Formula_8/11.trace,,1200,7.35,1200,7.57,1200,18.43
Formula_8/110.trace,,1200,3.52,1200,3.57,1016.39,9.09
Formula_8/111.trace,,1200,4.52,1200,4.5,1200,11.06
Formula_8/112.trace,,1200,1.68,1200,1.73,75.29,4.36
Formula_8/113.trace,,1200,1.05,1200,1.05,19.87,2.62
Formula_8/114.trace,,1200,2.72,1200,2.68,296.85,6.92
Formula_8/115.trace,,1200,2.08,1200,2.11,136.61,5.25
Formula_8/116.trace,,1200,0.36,1200,0.36,1,0.91
Formula_8/117.trace,,1200,1.44,1200,1.39,51.95,3.57
Formula_8/118.trace,,1200,0.91,1200,0.89,15.11,2.35
Formula_8/119.trace,,1200,3.98,1200,3.99,1121.77,9.81
Formula_8/12.trace,,1200,3.31,1200,3.35,469.79,8.68
Formula_8/120.trace,,1200,2.64,1200,2.68,407.06,6.6
Formula_8/121.trace,,1200,3.06,1200,3.08,450.53,7.59
Formula_8/122.trace,,1200,2.21,1200,2.27,253.54,5.52
Formula_8/13.trace,,1200,2.96,1200,2.98,335.34,7.56
Formula_8/14.trace,,1200,4.8,1200,4.77,1200,12.01
Formula_8/15.trace,,1200,2.24,1200,2.24,205.83,5.52
Formula_8/16.trace,,1200,0.74,1200,0.75,7,1.89
Formula_8/17.trace,,1200,0.76,1200,0.81,7.82,1.91
Formula_8/18.trace,,1200,2.05,1200,2.07,130.45,5.29
Formula_8/19.trace,,1200,6.5,1200,6.55,1200,16.34
Formula_8/2.trace,,1200,6.79,1200,6.83,1200,17.17
Formula_8/20.trace,,1200,0.39,1200,0.4,1.56,1
Formula_8/21.trace,,1200,1.84,1200,1.87,86.86,4.76
Formula_8/22.trace,,1200,2.74,1200,2.74,306.93,6.98
Formula_8/23.trace,,1200,5.12,1200,5.29,1200,13
Formula_8/24.trace,,1200,0.75,1200,0.7,6.41,1.8
Formula_8/25.trace,,1200,2.59,1200,2.64,230.89,6.52
Formula_8/26.trace,,1200,1.11,1200,1.22,19.21,3.02
Formula_8/27.trace,,1200,6.77,1200,6.88,1200,17.28
Formula_8/28.trace,,1200,4.04,1200,4.15,954.39,10.33
Formula_8/29.trace,,1200,3.69,1200,3.79,996.01,9.43
Formula_8/3.trace,,1200,13.76,1200,14.03,1200,35.85
Formula_8/30.trace,,1200,1.51,1200,1.55,45.4,3.85
Formula_8/31.trace,,1200,3.71,1200,3.74,588.99,9.62
Formula_8/32.trace,,1200,1.5,1200,1.51,63.88,3.78
Formula_8/33.trace,,1200,5.39,1200,5.54,1200,13.82
Formula_8/34.trace,,1200,3.38,1200,3.41,639.9,8.54
Formula_8/35.trace,,1200,2.99,1200,3.04,509.18,7.46
Formula_8/36.trace,,1200,0.1,1200,0.1,0.17,0.23
Formula_8/37.trace,,1200,1.35,1200,1.37,40.48,3.4
Formula_8/38.trace,,1200,4.51,1200,4.61,1200,11.7
Formula_8/39.trace,,1200,3.39,1200,3.38,579.66,8.69
Formula_8/4.trace,,1200,1.39,1200,1.38,40.8,3.53
Formula_8/40.trace,,1200,5.42,1200,5.46,1200,13.64
Formula_8/41.trace,,1200,2.69,1200,2.75,311.37,6.84
Formula_8/42.trace,,1200,1.72,1200,1.72,78.8,4.33
Formula_8/43.trace,,1200,0.16,1200,0.15,0.27,0.39
Formula_8/44.trace,,1200,4.83,1200,4.75,1200,12.11
Formula_8/45.trace,,1200,0.69,1200,0.69,5.41,1.8
Formula_8/46.trace,,1200,2.37,1200,2.4,206.27,5.9
Formula_8/47.trace,,1200,1.02,1200,1.05,19.35,2.59
Formula_8/48.trace,,1200,6.73,1200,6.83,1200,17.47
Formula_8/49.trace,,1200,2.02,1200,2.08,132.75,5.2
Formula_8/5.trace,,1200,4.04,1200,4.16,1012.93,10.39
Formula_8/50.trace,,1200,0.09,1200,0.09,0.17,0.24
Formula_8/51.trace,,1200,4.08,1200,4.2,955.7,10.33
Formula_8/52.trace,,1200,1.39,1200,1.42,44.7,3.48
Formula_8/53.trace,,1200,3.41,1200,3.48,605.49,8.78
Formula_8/54.trace,,1200,3.02,1200,3.07,583.51,7.8
Formula_8/55.trace,,1200,0.09,159.12,0.1,0.17,0.23
Formula_8/56.trace,,1200,1.74,1200,1.8,106.04,4.39
Formula_8/57.trace,,1200,0.48,1200,0.48,2.13,1.19
Formula_8/58.trace,,1200,1.35,1200,1.36,42.24,3.48
Formula_8/59.trace,,1200,0.7,1200,0.76,5.36,1.78
Formula_8/6.trace,,1200,2.04,1200,2.11,137.74,5.18
Formula_8/60.trace,,1200,2.4,1200,2.41,224.49,6.1
Formula_8/61.trace,,1200,3.53,1200,3.55,1014.25,8.79
Formula_8/62.trace,,1200,4.45,1200,4.45,1200,11.19
Formula_8/63.trace,,1200,1.69,1200,1.72,75.21,4.36
Formula_8/64.trace,,1200,1.04,1200,1.05,19.73,2.58
Formula_8/65.trace,,1200,2.75,1200,2.72,294.15,6.97
Formula_8/66.trace,,1200,2.04,1200,2.05,138.89,5.16
Formula_8/67.trace,,1200,0.35,1200,0.36,1.01,0.9
Formula_8/68.trace,,1200,1.37,1200,1.4,52.15,3.47
Formula_8/69.trace,,1200,0.89,1200,0.92,15.09,2.27
Formula_8/7.trace,,1200,5.86,1200,5.92,1200,14.69
Formula_8/70.trace,,1200,3.91,1200,3.93,1101.72,9.89
Formula_8/71.trace,,1200,2.64,1200,2.68,402.97,6.83
Formula_8/72.trace,,1200,3.01,1200,3.15,442.78,7.89
Formula_8/73.trace,,1200,2.27,1200,2.28,253.62,5.61
Formula_8/74.trace,,1200,5.87,1200,6.07,1200,15.19
Formula_8/75.trace,,1200,6.04,1200,6.1,1200,15.46
Formula_8/76.trace,,1200,7.43,1200,7.53,1200,18.81
Formula_8/77.trace,,1200,3.36,1200,3.31,462.63,8.59
Formula_8/78.trace,,1200,2.97,1200,3.02,337.14,7.77
Formula_8/79.trace,,1200,4.72,1200,4.84,1200,11.87
Formula_8/8.trace,,1200,2.22,1200,2.32,134.75,5.98
Formula_8/80.trace,,1200,2.19,1200,2.23,205.52,5.48
Formula_8/81.trace,,1200,0.75,1200,0.75,7.1,1.9
Formula_8/82.trace,,1200,0.76,1200,0.77,7.95,1.92
Formula_8/83.trace,,1200,2.03,1200,2.08,130.71,5.09
Formula_8/84.trace,,1200,6.49,1200,6.49,1200,16.38
Formula_8/85.trace,,1200,0.4,1200,0.39,1.52,1
Formula_8/86.trace,,1200,2.73,1200,2.74,316.21,6.96
Formula_8/87.trace,,1200,5.18,1200,5.34,1200,12.83
Formula_8/88.trace,,1200,0.69,1200,0.7,6.33,1.75
Formula_8/89.trace,,1200,2.58,1200,2.63,229.49,6.54
Formula_8/9.trace,,1200,0.06,1200,0.06,0.16,0.16
Formula_8/90.trace,,1200,1.11,1200,1.14,19.21,2.89
Formula_8/91.trace,,1200,6.83,1200,6.94,1200,17.41
Formula_8/92.trace,,1200,3.79,1200,3.81,1022.11,9.44
Formula_8/93.trace,,1200,1.51,1200,1.55,44.64,4.14
Formula_8/94.trace,,1200,3.66,1200,3.75,573.73,9.47
Formula_8/95.trace,,1200,1.48,1200,1.54,63.1,3.78
Formula_8/96.trace,,1200,5.39,1200,5.52,1200,14.02
Formula_8/97.trace,,1200,3.42,1200,3.4,658.73,8.58
Formula_8/98.trace,,1200,3.03,1200,3.09,509.64,7.53
Formula_8/99.trace,,1200,0.09,1200,0.1,0.17,0.23
Formula_9/0.trace,,1200,6.45,1200,6.58,318.92,16.2
Formula_9/1.trace,,1200,3.2,139.19,3.28,41.85,8.2
Formula_9/2.trace,,1200,4.09,1200,4.17,92.26,10.49
Formula_9/3.trace,,1200,8.12,1200,8.46,555.9,21.46
Formula_9/4.trace,,1200,2.46,1200,2.58,25.84,6.46
Formula_11/0.trace,,1200,4.77,1200,4.94,216.55,12.15
Formula_11/1.trace,,1200,13.14,1200,13.51,920.49,33.2
Formula_11/2.trace,,1200,3.2,151.52,3.17,30.29,7.92
Formula_11/3.trace,,1200,17.1,1200,16.78,1200,41.84
Formula_11/4.trace,,1200,6.37,1200,6.54,299.87,16.14
Formula_11/5.trace,,1200,1.56,7.35,1.58,2.71,4.04
Formula_11/6.trace,,1200,7.99,1200,8.08,417.76,20.28
Formula_11/7.trace,,1039.38,15.72,1200,16.06,643.33,38.47
Formula_11/8.trace,,1200,9.77,1200,10.01,573.54,23.83
,,,,,,,
TIMEOUTS,,957,0,881,0,289,0
Average,,1012.71703,5.825642978,954.8371997,5.901818951,482.3704653,14.71498308
Deviation,,402.2454238,6.369535709,443.3265168,6.45325673,482.2047677,15.86467052

